On Measuring Excess Capacity in Neural Networks

We study the excess capacity of deep networks in the context of supervised classification. That is, given a capacity measure of the underlying hypothesis class - in our case, empirical Rademacher complexity - to what extent can we (a priori) constrain this class while retaining an empirical error on a par with the unconstrained regime? To assess excess capacity in modern architectures (such as residual networks), we extend and unify prior Rademacher complexity bounds to accommodate function composition and addition, as well as the structure of convolutions. The capacity-driving terms in our bounds are the Lipschitz constants of the layers and an (2, 1) group norm distance to the initializations of the convolution weights. Experiments on benchmark datasets of varying task difficulty indicate that (1) there is a substantial amount of excess capacity per task, and (2) capacity can be kept at a surprisingly similar level across tasks. Overall, this suggests a notion of compressibility with respect to weight norms, complementary to classic compression via weight pruning. Source code is available at https://github.com/rkwitt/excess_capacity.

==> figs/adv_examples/constrained/FGM.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.021052631578947368,0.9975845217704773,0.9975845217704773,0.998389720916748,0.9975845217704773,0.9951691031455994,0.9967793822288513,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.999194860458374,0.9975845217704773,0.9967793822288513,0.9975845217704773,1.0,0.9959742426872253,0.9975845217704773,0.999194860458374,0.9911433458328247,0.9967793822288513,0.999194860458374,0.998389720916748,0.999194860458374,0.9975845217704773
2,0.042105263157894736,0.9951691031455994,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9911433458328247,0.9935587644577026,0.9975845217704773,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.9935587644577026,0.9951691031455994,0.9975845217704773,0.9959742426872253,0.9943639039993286,0.9959742426872253,0.9951691031455994,0.9927536249160767,0.9943639039993286,0.9959742426872253,0.990338146686554,0.9951691031455994,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9967793822288513
3,0.06315789473684211,0.9927536249160767,0.9927536249160767,0.9959742426872253,0.9927536249160767,0.9863123893737793,0.990338146686554,0.9935587644577026,0.9943639039993286,0.9927536249160767,0.9919484853744507,0.9919484853744507,0.9935587644577026,0.9959742426872253,0.990338146686554,0.9919484853744507,0.9935587644577026,0.9919484853744507,0.990338146686554,0.987922728061676,0.9927536249160767,0.9838969707489014,0.988727867603302,0.9943639039993286,0.9943639039993286,0.989533007144928,0.9943639039993286
4,0.08421052631578947,0.989533007144928,0.990338146686554,0.9943639039993286,0.988727867603302,0.9798711538314819,0.9871175289154053,0.9911433458328247,0.987922728061676,0.9871175289154053,0.989533007144928,0.989533007144928,0.990338146686554,0.9935587644577026,0.988727867603302,0.987922728061676,0.990338146686554,0.989533007144928,0.9855072498321533,0.9863123893737793,0.989533007144928,0.9806763529777527,0.9863123893737793,0.9927536249160767,0.9911433458328247,0.9822866320610046,0.989533007144928
5,0.10526315789473684,0.9830917716026306,0.987922728061676,0.9919484853744507,0.9822866320610046,0.9742351174354553,0.979066014289856,0.9855072498321533,0.9830917716026306,0.979066014289856,0.9871175289154053,0.9871175289154053,0.9822866320610046,0.9863123893737793,0.9855072498321533,0.9806763529777527,0.9847021102905273,0.9806763529777527,0.9822866320610046,0.9758453965187073,0.9847021102905273,0.9726247787475586,0.9822866320610046,0.9863123893737793,0.9838969707489014,0.9798711538314819,0.9863123893737793
6,0.12631578947368421,0.9766505360603333,0.9838969707489014,0.9863123893737793,0.9734299778938293,0.9661835432052612,0.9750402569770813,0.9766505360603333,0.9742351174354553,0.977455735206604,0.9766505360603333,0.9766505360603333,0.9718196392059326,0.9806763529777527,0.977455735206604,0.9766505360603333,0.977455735206604,0.9766505360603333,0.97826087474823,0.9661835432052612,0.977455735206604,0.9637681245803833,0.9734299778938293,0.9830917716026306,0.9726247787475586,0.9766505360603333,0.9766505360603333
7,0.14736842105263157,0.967793881893158,0.9766505360603333,0.979066014289856,0.967793881893158,0.9597423672676086,0.9653784036636353,0.9661835432052612,0.9694041609764099,0.9702093601226807,0.967793881893158,0.967793881893158,0.966988742351532,0.9758453965187073,0.9685990214347839,0.9694041609764099,0.9661835432052612,0.9694041609764099,0.967793881893158,0.9581320285797119,0.9685990214347839,0.95652174949646,0.9653784036636353,0.9766505360603333,0.9645732641220093,0.9694041609764099,0.9734299778938293
8,0.16842105263157894,0.9589371681213379,0.9685990214347839,0.9694041609764099,0.95652174949646,0.9476650357246399,0.9533011317253113,0.9589371681213379,0.95652174949646,0.9589371681213379,0.9589371681213379,0.9589371681213379,0.9629629850387573,0.9726247787475586,0.9605475068092346,0.9573268890380859,0.9589371681213379,0.9653784036636353,0.95652174949646,0.9476650357246399,0.9581320285797119,0.9492753744125366,0.95652174949646,0.966988742351532,0.955716609954834,0.9637681245803833,0.9621577858924866
9,0.18947368421052632,0.9484702348709106,0.9597423672676086,0.9605475068092346,0.9460547566413879,0.9388083815574646,0.9388083815574646,0.9468598961830139,0.9476650357246399,0.9476650357246399,0.9492753744125366,0.9492753744125366,0.9533011317253113,0.9645732641220093,0.9460547566413879,0.9436392784118652,0.9492753744125366,0.955716609954834,0.9428341388702393,0.9380032420158386,0.9516907930374146,0.9347826242446899,0.9468598961830139,0.9549114108085632,0.9484702348709106,0.9573268890380859,0.9508856534957886
10,0.21052631578947367,0.9371980428695679,0.9524959921836853,0.9508856534957886,0.9363929033279419,0.9202898740768433,0.9259259104728699,0.9331722855567932,0.9267311096191406,0.9380032420158386,0.9404186606407166,0.9404186606407166,0.9412238597869873,0.9508856534957886,0.9315620064735413,0.9347826242446899,0.9388083815574646,0.9444444179534912,0.9331722855567932,0.9267311096191406,0.9412238597869873,0.9210950136184692,0.9347826242446899,0.9460547566413879,0.933977484703064,0.9460547566413879,0.9371980428695679
11,0.23157894736842105,0.9251207709312439,0.9404186606407166,0.9404186606407166,0.9162640571594238,0.9066022634506226,0.9130434989929199,0.9146537780761719,0.9138486385345459,0.9283413887023926,0.9275362491607666,0.9275362491607666,0.9283413887023926,0.9371980428695679,0.9219001531600952,0.9235104918479919,0.9307568669319153,0.9363929033279419,0.9227052927017212,0.9106280207633972,0.9323671460151672,0.9057971239089966,0.9210950136184692,0.9347826242446899,0.9251207709312439,0.9315620064735413,0.9251207709312439
12,0.25263157894736843,0.9122382998466492,0.9259259104728699,0.9251207709312439,0.9074074029922485,0.8864734172821045,0.9041867852210999,0.8953301310539246,0.9017713069915771,0.9194847345352173,0.9170692563056946,0.9170692563056946,0.9114331603050232,0.9251207709312439,0.9049919247627258,0.9082125425338745,0.9186795353889465,0.9235104918479919,0.9017713069915771,0.8977455496788025,0.9186795353889465,0.8953301310539246,0.9017713069915771,0.9235104918479919,0.9130434989929199,0.9178743958473206,0.9122382998466492
13,0.2736842105263158,0.8937197923660278,0.9122382998466492,0.9106280207633972,0.8913043737411499,0.8590981960296631,0.8808373808860779,0.8800321817398071,0.8896940350532532,0.8985507488250732,0.9025765061378479,0.9025765061378479,0.8961352705955505,0.9074074029922485,0.8896940350532532,0.8937197923660278,0.9049919247627258,0.9066022634506226,0.8792270421981812,0.8743961453437805,0.9066022634506226,0.8800321817398071,0.8929146528244019,0.9074074029922485,0.8937197923660278,0.9017713069915771,0.8904991745948792
14,0.29473684210526313,0.8784219026565552,0.8929146528244019,0.8953301310539246,0.8752012848854065,0.8405796885490417,0.8679549098014832,0.8647342920303345,0.8679549098014832,0.8840579986572266,0.8921095132827759,0.8921095132827759,0.8711755275726318,0.8945249319076538,0.8743961453437805,0.8784219026565552,0.8856682777404785,0.8896940350532532,0.8623188734054565,0.8647342920303345,0.8896940350532532,0.8631240129470825,0.8768116235733032,0.8953301310539246,0.8824476599693298,0.8856682777404785,0.8703703880310059
15,0.3157894736842105,0.8623188734054565,0.8808373808860779,0.8711755275726318,0.8494364023208618,0.8212560415267944,0.8510466814041138,0.8518518209457397,0.8502415418624878,0.8631240129470825,0.8752012848854065,0.8752012848854065,0.8526570200920105,0.8743961453437805,0.8558776378631592,0.8582930564880371,0.8776167631149292,0.8671497702598572,0.8454106450080872,0.8365539312362671,0.8703703880310059,0.8470209240913391,0.8639291524887085,0.8752012848854065,0.8623188734054565,0.8679549098014832,0.8518518209457397
16,0.3368421052631579,0.8470209240913391,0.8590981960296631,0.8607085347175598,0.8357487916946411,0.8035426735877991,0.8349436521530151,0.8341385126113892,0.8293075561523438,0.8470209240913391,0.8607085347175598,0.8607085347175598,0.8325281739234924,0.8607085347175598,0.8365539312362671,0.8454106450080872,0.8607085347175598,0.8502415418624878,0.8325281739234924,0.8236714601516724,0.8574879169464111,0.8301126956939697,0.8486312627792358,0.8607085347175598,0.8470209240913391,0.8486312627792358,0.8301126956939697
17,0.35789473684210527,0.8244766592979431,0.8365539312362671,0.8389694094657898,0.8083735704421997,0.7777777910232544,0.8132045269012451,0.8123993873596191,0.8115941882133484,0.8244766592979431,0.8373590707778931,0.8373590707778931,0.8172302842140198,0.8454106450080872,0.816425085067749,0.8212560415267944,0.8518518209457397,0.8276972770690918,0.8115941882133484,0.8003220558166504,0.8341385126113892,0.8091787099838257,0.8349436521530151,0.8486312627792358,0.8276972770690918,0.8317230343818665,0.815619945526123
18,0.37894736842105264,0.8075684309005737,0.8204509019851685,0.8099839091300964,0.7866344451904297,0.7584540843963623,0.7890499234199524,0.7914654016494751,0.7906602025032043,0.8107890486717224,0.8099839091300964,0.8099839091300964,0.7962962985038757,0.8244766592979431,0.7962962985038757,0.8059581518173218,0.8268921375274658,0.8107890486717224,0.7882447838783264,0.7809984087944031,0.8075684309005737,0.7898550629615784,0.8148148059844971,0.8180354237556458,0.8115941882133484,0.8172302842140198,0.7979066371917725
19,0.4,0.7858293056488037,0.8027375340461731,0.7906602025032043,0.7697262763977051,0.7383252382278442,0.760064423084259,0.7697262763977051,0.773751974105835,0.7898550629615784,0.7858293056488037,0.7858293056488037,0.7761674523353577,0.7995169162750244,0.771336555480957,0.7858293056488037,0.8132045269012451,0.794685959815979,0.761674702167511,0.760869562625885,0.7858293056488037,0.760064423084259,0.7906602025032043,0.794685959815979,0.7898550629615784,0.794685959815979,0.7850241661071777


==> figs/adv_examples/constrained/FGSM.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.0005263157894736842,0.9975845217704773,0.9975845217704773,0.999194860458374,0.9975845217704773,0.9951691031455994,0.9975845217704773,1.0,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.9975845217704773,1.0,0.9975845217704773,0.9967793822288513,0.9975845217704773,1.0,0.9959742426872253,0.9975845217704773,0.999194860458374,0.9919484853744507,0.9967793822288513,0.999194860458374,0.998389720916748,0.999194860458374,0.9975845217704773
2,0.0010526315789473684,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9919484853744507,0.9943639039993286,0.999194860458374,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9967793822288513,0.9975845217704773,0.9959742426872253,0.9951691031455994,0.9959742426872253,0.9975845217704773,0.9927536249160767,0.9959742426872253,0.9959742426872253,0.990338146686554,0.9951691031455994,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513
3,0.0015789473684210526,0.9935587644577026,0.9935587644577026,0.9959742426872253,0.9943639039993286,0.988727867603302,0.9919484853744507,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.9927536249160767,0.9927536249160767,0.9935587644577026,0.9967793822288513,0.9911433458328247,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9927536249160767,0.989533007144928,0.9943639039993286,0.9863123893737793,0.988727867603302,0.9943639039993286,0.9951691031455994,0.989533007144928,0.9951691031455994
4,0.002105263157894737,0.990338146686554,0.9911433458328247,0.9943639039993286,0.9911433458328247,0.9822866320610046,0.990338146686554,0.9935587644577026,0.990338146686554,0.988727867603302,0.989533007144928,0.989533007144928,0.9911433458328247,0.9951691031455994,0.988727867603302,0.988727867603302,0.990338146686554,0.989533007144928,0.988727867603302,0.9871175289154053,0.9911433458328247,0.9806763529777527,0.9863123893737793,0.9935587644577026,0.9919484853744507,0.9871175289154053,0.9919484853744507
5,0.002631578947368421,0.9855072498321533,0.990338146686554,0.9927536249160767,0.9847021102905273,0.9766505360603333,0.9830917716026306,0.987922728061676,0.9847021102905273,0.9822866320610046,0.988727867603302,0.988727867603302,0.9855072498321533,0.989533007144928,0.9855072498321533,0.9855072498321533,0.9855072498321533,0.987922728061676,0.9855072498321533,0.97826087474823,0.9871175289154053,0.977455735206604,0.9855072498321533,0.9919484853744507,0.9871175289154053,0.9822866320610046,0.989533007144928
6,0.003157894736842105,0.9806763529777527,0.9863123893737793,0.9911433458328247,0.9798711538314819,0.9718196392059326,0.97826087474823,0.9814814925193787,0.9798711538314819,0.979066014289856,0.9822866320610046,0.9822866320610046,0.97826087474823,0.9855072498321533,0.979066014289856,0.9798711538314819,0.9806763529777527,0.9838969707489014,0.9806763529777527,0.9702093601226807,0.9830917716026306,0.9702093601226807,0.977455735206604,0.987922728061676,0.979066014289856,0.9806763529777527,0.9814814925193787
7,0.0036842105263157894,0.9750402569770813,0.9806763529777527,0.9822866320610046,0.9718196392059326,0.9645732641220093,0.9694041609764099,0.9750402569770813,0.9766505360603333,0.9734299778938293,0.9758453965187073,0.9758453965187073,0.9694041609764099,0.9806763529777527,0.9718196392059326,0.9750402569770813,0.9718196392059326,0.977455735206604,0.9750402569770813,0.9637681245803833,0.977455735206604,0.9597423672676086,0.9718196392059326,0.9838969707489014,0.9702093601226807,0.9742351174354553,0.9758453965187073
8,0.004210526315789474,0.9661835432052612,0.9742351174354553,0.9766505360603333,0.9661835432052612,0.9597423672676086,0.9637681245803833,0.967793881893158,0.9661835432052612,0.9694041609764099,0.9702093601226807,0.9702093601226807,0.9645732641220093,0.9758453965187073,0.9661835432052612,0.9661835432052612,0.9613526463508606,0.9726247787475586,0.9621577858924866,0.9492753744125366,0.967793881893158,0.955716609954834,0.9645732641220093,0.977455735206604,0.9629629850387573,0.967793881893158,0.9710144996643066
9,0.004736842105263157,0.9589371681213379,0.966988742351532,0.9718196392059326,0.9541062712669373,0.9468598961830139,0.9500805139541626,0.9605475068092346,0.9573268890380859,0.9597423672676086,0.9621577858924866,0.9621577858924866,0.9589371681213379,0.9718196392059326,0.9581320285797119,0.955716609954834,0.9549114108085632,0.9661835432052612,0.9541062712669373,0.9436392784118652,0.9597423672676086,0.9484702348709106,0.9573268890380859,0.9702093601226807,0.955716609954834,0.9621577858924866,0.9637681245803833
10,0.005263157894736842,0.9492753744125366,0.9621577858924866,0.9629629850387573,0.9476650357246399,0.9404186606407166,0.9412238597869873,0.945249617099762,0.9444444179534912,0.9500805139541626,0.9549114108085632,0.9549114108085632,0.9516907930374146,0.9613526463508606,0.9420289993286133,0.9476650357246399,0.9468598961830139,0.9581320285797119,0.9484702348709106,0.9363929033279419,0.9500805139541626,0.9355877637863159,0.9476650357246399,0.9581320285797119,0.9492753744125366,0.9549114108085632,0.9549114108085632
11,0.005789473684210527,0.9396135210990906,0.9524959921836853,0.95652174949646,0.9371980428695679,0.9243156313896179,0.9291465282440186,0.9363929033279419,0.9291465282440186,0.9404186606407166,0.9428341388702393,0.9428341388702393,0.9412238597869873,0.9533011317253113,0.933977484703064,0.9404186606407166,0.9388083815574646,0.9516907930374146,0.9371980428695679,0.9291465282440186,0.9428341388702393,0.9267311096191406,0.933977484703064,0.9492753744125366,0.9363929033279419,0.9396135210990906,0.9428341388702393
12,0.00631578947368421,0.9299516677856445,0.9420289993286133,0.9436392784118652,0.9227052927017212,0.9130434989929199,0.9235104918479919,0.9243156313896179,0.9202898740768433,0.9323671460151672,0.9299516677856445,0.9299516677856445,0.9315620064735413,0.9412238597869873,0.9227052927017212,0.9283413887023926,0.9323671460151672,0.9428341388702393,0.9259259104728699,0.9146537780761719,0.9371980428695679,0.9154589176177979,0.9202898740768433,0.9355877637863159,0.9267311096191406,0.933977484703064,0.9299516677856445
13,0.006842105263157894,0.9170692563056946,0.9323671460151672,0.9323671460151672,0.9122382998466492,0.8977455496788025,0.9090176820755005,0.9106280207633972,0.9090176820755005,0.9170692563056946,0.9235104918479919,0.9235104918479919,0.9162640571594238,0.9291465282440186,0.9114331603050232,0.9178743958473206,0.9210950136184692,0.9323671460151672,0.9082125425338745,0.8969404101371765,0.9243156313896179,0.9041867852210999,0.9074074029922485,0.9307568669319153,0.9186795353889465,0.9243156313896179,0.9130434989929199
14,0.007368421052631579,0.9025765061378479,0.9170692563056946,0.9178743958473206,0.8961352705955505,0.8792270421981812,0.8888888955116272,0.8937197923660278,0.8953301310539246,0.9001610279083252,0.9130434989929199,0.9130434989929199,0.9009661674499512,0.9162640571594238,0.8929146528244019,0.9033816456794739,0.9025765061378479,0.9235104918479919,0.8953301310539246,0.8864734172821045,0.9130434989929199,0.8921095132827759,0.8977455496788025,0.9219001531600952,0.9041867852210999,0.9122382998466492,0.9033816456794739
15,0.007894736842105263,0.8864734172821045,0.9025765061378479,0.9049919247627258,0.8824476599693298,0.8647342920303345,0.8784219026565552,0.8792270421981812,0.8792270421981812,0.8864734172821045,0.8977455496788025,0.8977455496788025,0.8856682777404785,0.9017713069915771,0.8824476599693298,0.8888888955116272,0.8929146528244019,0.9074074029922485,0.8808373808860779,0.8655394315719604,0.8993558883666992,0.8784219026565552,0.8840579986572266,0.9082125425338745,0.8888888955116272,0.8977455496788025,0.8816425204277039
16,0.008421052631578947,0.8735909461975098,0.8880837559700012,0.8896940350532532,0.8647342920303345,0.8389694094657898,0.8655394315719604,0.8671497702598572,0.8639291524887085,0.8768116235733032,0.8888888955116272,0.8888888955116272,0.8695652484893799,0.8864734172821045,0.8647342920303345,0.8735909461975098,0.8824476599693298,0.8896940350532532,0.8623188734054565,0.8542672991752625,0.8864734172821045,0.8615136742591858,0.8711755275726318,0.8937197923660278,0.8752012848854065,0.8816425204277039,0.8671497702598572
17,0.008947368421052631,0.8566827774047852,0.8743961453437805,0.8727858066558838,0.8502415418624878,0.8204509019851685,0.8566827774047852,0.8526570200920105,0.8494364023208618,0.8615136742591858,0.8752012848854065,0.8752012848854065,0.8566827774047852,0.8735909461975098,0.8502415418624878,0.8558776378631592,0.8719806671142578,0.8711755275726318,0.8486312627792358,0.8429951667785645,0.8687600493431091,0.8397745490074158,0.8582930564880371,0.8840579986572266,0.8558776378631592,0.8655394315719604,0.8470209240913391
18,0.009473684210526315,0.8405796885490417,0.8607085347175598,0.8599033951759338,0.8301126956939697,0.8083735704421997,0.8373590707778931,0.8341385126113892,0.8373590707778931,0.8446054458618164,0.8607085347175598,0.8607085347175598,0.8357487916946411,0.8607085347175598,0.8381642699241638,0.8405796885490417,0.8639291524887085,0.8510466814041138,0.8357487916946411,0.8260869383811951,0.8574879169464111,0.8260869383811951,0.8405796885490417,0.8687600493431091,0.8413848876953125,0.8502415418624878,0.8349436521530151
19,0.01,0.8236714601516724,0.8421900272369385,0.8381642699241638,0.8099839091300964,0.7922705411911011,0.8132045269012451,0.816425085067749,0.8204509019851685,0.8220611810684204,0.8397745490074158,0.8397745490074158,0.8212560415267944,0.8373590707778931,0.8188405632972717,0.8236714601516724,0.8486312627792358,0.8365539312362671,0.8180354237556458,0.8067632913589478,0.8365539312362671,0.8140096664428711,0.8309178948402405,0.8518518209457397,0.8268921375274658,0.8389694094657898,0.8180354237556458


==> figs/adv_examples/constrained/GaussianBlurAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.15789473684210525,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,0.9959742426872253,0.998389720916748,1.0,0.9975845217704773,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.999194860458374,0.998389720916748,0.999194860458374,0.9975845217704773,0.999194860458374,0.9967793822288513,0.999194860458374,0.999194860458374,0.9943639039993286,0.9975845217704773,0.999194860458374,0.998389720916748,0.999194860458374,0.999194860458374
2,0.3157894736842105,0.9975845217704773,0.9975845217704773,0.998389720916748,0.9967793822288513,0.9935587644577026,0.9975845217704773,0.9951691031455994,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.999194860458374,0.9975845217704773,0.999194860458374,0.9967793822288513,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.998389720916748,0.9927536249160767,0.9975845217704773,0.998389720916748,0.9975845217704773,0.9967793822288513,0.999194860458374
3,0.47368421052631576,0.9951691031455994,0.9959742426872253,0.9967793822288513,0.9951691031455994,0.9927536249160767,0.9927536249160767,0.9935587644577026,0.9959742426872253,0.9943639039993286,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.998389720916748,0.9967793822288513,0.9975845217704773,0.9927536249160767,0.9967793822288513,0.9943639039993286,0.9943639039993286,0.9967793822288513,0.989533007144928,0.9935587644577026,0.998389720916748,0.9959742426872253,0.9943639039993286,0.9967793822288513
4,0.631578947368421,0.9927536249160767,0.9927536249160767,0.9959742426872253,0.9927536249160767,0.990338146686554,0.9911433458328247,0.990338146686554,0.9943639039993286,0.9911433458328247,0.9943639039993286,0.9943639039993286,0.990338146686554,0.998389720916748,0.9935587644577026,0.9927536249160767,0.987922728061676,0.9935587644577026,0.9927536249160767,0.990338146686554,0.9943639039993286,0.9871175289154053,0.989533007144928,0.9967793822288513,0.9943639039993286,0.987922728061676,0.9951691031455994
5,0.7894736842105263,0.987922728061676,0.990338146686554,0.9911433458328247,0.9871175289154053,0.9847021102905273,0.9855072498321533,0.9863123893737793,0.987922728061676,0.987922728061676,0.9935587644577026,0.9935587644577026,0.9855072498321533,0.9967793822288513,0.987922728061676,0.990338146686554,0.9814814925193787,0.9863123893737793,0.9871175289154053,0.9847021102905273,0.990338146686554,0.9863123893737793,0.9855072498321533,0.9927536249160767,0.989533007144928,0.9847021102905273,0.9911433458328247
6,0.9473684210526315,0.9822866320610046,0.9830917716026306,0.9863123893737793,0.9814814925193787,0.9758453965187073,0.97826087474823,0.977455735206604,0.9838969707489014,0.9855072498321533,0.989533007144928,0.989533007144928,0.9822866320610046,0.9943639039993286,0.9814814925193787,0.9847021102905273,0.9742351174354553,0.9822866320610046,0.9798711538314819,0.9798711538314819,0.9830917716026306,0.9814814925193787,0.9758453965187073,0.988727867603302,0.9822866320610046,0.979066014289856,0.9830917716026306
7,1.1052631578947367,0.9750402569770813,0.9750402569770813,0.9798711538314819,0.9702093601226807,0.9710144996643066,0.9710144996643066,0.9710144996643066,0.9750402569770813,0.9822866320610046,0.9806763529777527,0.9806763529777527,0.9758453965187073,0.9919484853744507,0.9750402569770813,0.977455735206604,0.9653784036636353,0.9766505360603333,0.9694041609764099,0.9702093601226807,0.9750402569770813,0.979066014289856,0.9710144996643066,0.987922728061676,0.979066014289856,0.9718196392059326,0.9726247787475586
8,1.263157894736842,0.9661835432052612,0.966988742351532,0.9766505360603333,0.9605475068092346,0.9621577858924866,0.9637681245803833,0.9500805139541626,0.9637681245803833,0.9742351174354553,0.9734299778938293,0.9734299778938293,0.967793881893158,0.97826087474823,0.9661835432052612,0.9718196392059326,0.9549114108085632,0.9661835432052612,0.9653784036636353,0.9573268890380859,0.9645732641220093,0.966988742351532,0.9573268890380859,0.9814814925193787,0.9710144996643066,0.9661835432052612,0.9605475068092346
9,1.4210526315789473,0.9524959921836853,0.9573268890380859,0.966988742351532,0.945249617099762,0.9500805139541626,0.9549114108085632,0.9388083815574646,0.9492753744125366,0.9645732641220093,0.9605475068092346,0.9605475068092346,0.9508856534957886,0.9702093601226807,0.955716609954834,0.9597423672676086,0.9476650357246399,0.9444444179534912,0.9508856534957886,0.945249617099762,0.9484702348709106,0.9524959921836853,0.945249617099762,0.9702093601226807,0.955716609954834,0.9541062712669373,0.9460547566413879
10,1.5789473684210527,0.9388083815574646,0.9468598961830139,0.9573268890380859,0.9283413887023926,0.9323671460151672,0.9380032420158386,0.9210950136184692,0.9347826242446899,0.9436392784118652,0.9516907930374146,0.9516907930374146,0.9412238597869873,0.9549114108085632,0.9468598961830139,0.9444444179534912,0.9331722855567932,0.9235104918479919,0.9363929033279419,0.9299516677856445,0.9267311096191406,0.9355877637863159,0.9275362491607666,0.9605475068092346,0.9476650357246399,0.9404186606407166,0.9388083815574646
11,1.7368421052631577,0.9202898740768433,0.9331722855567932,0.9371980428695679,0.9009661674499512,0.9162640571594238,0.9202898740768433,0.9049919247627258,0.9170692563056946,0.9291465282440186,0.9315620064735413,0.9315620064735413,0.9267311096191406,0.9444444179534912,0.9251207709312439,0.9331722855567932,0.9146537780761719,0.9106280207633972,0.9178743958473206,0.9178743958473206,0.9098228812217712,0.9186795353889465,0.9146537780761719,0.9476650357246399,0.9307568669319153,0.9170692563056946,0.9202898740768433
12,1.894736842105263,0.9009661674499512,0.9090176820755005,0.9146537780761719,0.8888888955116272,0.9009661674499512,0.8904991745948792,0.8856682777404785,0.9009661674499512,0.9130434989929199,0.9090176820755005,0.9090176820755005,0.9066022634506226,0.9283413887023926,0.9074074029922485,0.9066022634506226,0.8945249319076538,0.8929146528244019,0.8977455496788025,0.8913043737411499,0.8880837559700012,0.9041867852210999,0.9001610279083252,0.9299516677856445,0.9170692563056946,0.9009661674499512,0.8969404101371765
13,2.052631578947368,0.8808373808860779,0.8880837559700012,0.8969404101371765,0.8703703880310059,0.8800321817398071,0.8719806671142578,0.8582930564880371,0.8800321817398071,0.9001610279083252,0.8913043737411499,0.8913043737411499,0.8864734172821045,0.9066022634506226,0.8824476599693298,0.8792270421981812,0.8735909461975098,0.8752012848854065,0.8808373808860779,0.8639291524887085,0.8711755275726318,0.8856682777404785,0.8768116235733032,0.9106280207633972,0.8993558883666992,0.8840579986572266,0.8752012848854065
14,2.2105263157894735,0.8607085347175598,0.8679549098014832,0.8760064244270325,0.8486312627792358,0.8607085347175598,0.8510466814041138,0.8365539312362671,0.8566827774047852,0.8856682777404785,0.8743961453437805,0.8743961453437805,0.8695652484893799,0.8904991745948792,0.8655394315719604,0.8590981960296631,0.8478260636329651,0.8510466814041138,0.8582930564880371,0.8502415418624878,0.8478260636329651,0.8687600493431091,0.8599033951759338,0.8937197923660278,0.8800321817398071,0.8671497702598572,0.8599033951759338
15,2.3684210526315788,0.8405796885490417,0.8438003063201904,0.8566827774047852,0.8309178948402405,0.8389694094657898,0.8325281739234924,0.816425085067749,0.8381642699241638,0.8687600493431091,0.8502415418624878,0.8502415418624878,0.8470209240913391,0.8711755275726318,0.8405796885490417,0.8405796885490417,0.8228663206100464,0.8357487916946411,0.8341385126113892,0.8260869383811951,0.8180354237556458,0.8429951667785645,0.8365539312362671,0.8760064244270325,0.8558776378631592,0.8454106450080872,0.8397745490074158
16,2.526315789473684,0.8236714601516724,0.8204509019851685,0.8357487916946411,0.804347813129425,0.8228663206100464,0.8140096664428711,0.7954911589622498,0.8236714601516724,0.8518518209457397,0.8333333134651184,0.8333333134651184,0.8252817988395691,0.8478260636329651,0.8276972770690918,0.8236714601516724,0.8019323348999023,0.8132045269012451,0.8115941882133484,0.7995169162750244,0.7922705411911011,0.8285024166107178,0.8180354237556458,0.8510466814041138,0.8333333134651184,0.8325281739234924,0.815619945526123
17,2.6842105263157894,0.7987117767333984,0.7922705411911011,0.8115941882133484,0.7801932096481323,0.7987117767333984,0.7898550629615784,0.772141695022583,0.8091787099838257,0.8309178948402405,0.8083735704421997,0.8083735704421997,0.7962962985038757,0.8276972770690918,0.8123993873596191,0.804347813129425,0.7842190265655518,0.7858293056488037,0.7777777910232544,0.7777777910232544,0.7624799013137817,0.8132045269012451,0.7858293056488037,0.8276972770690918,0.815619945526123,0.8075684309005737,0.7890499234199524
18,2.8421052631578947,0.7761674523353577,0.7681159377098083,0.7809984087944031,0.7544283270835876,0.7761674523353577,0.760869562625885,0.750402569770813,0.7793880701065063,0.8091787099838257,0.7890499234199524,0.7890499234199524,0.7689210772514343,0.8083735704421997,0.7785829305648804,0.7850241661071777,0.7568438053131104,0.7576489448547363,0.7536231875419617,0.7584540843963623,0.7423510551452637,0.7914654016494751,0.7592592239379883,0.7995169162750244,0.794685959815979,0.7866344451904297,0.7697262763977051
19,3.0,0.7520128488540649,0.7471819519996643,0.7592592239379883,0.7246376872062683,0.7431561946868896,0.7342995405197144,0.727858304977417,0.7576489448547363,0.7777777910232544,0.7640901803970337,0.7640901803970337,0.7383252382278442,0.7842190265655518,0.7592592239379883,0.7632850408554077,0.727858304977417,0.728663444519043,0.7318840622901917,0.7359098196029663,0.7149758338928223,0.7657004594802856,0.7326892018318176,0.7793880701065063,0.772946834564209,0.7584540843963623,0.7520128488540649


==> figs/adv_examples/constrained/L2AdditiveGaussianNoiseAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.3684210526315789,0.999194860458374,0.999194860458374,0.999194860458374,0.998389720916748,0.9967793822288513,1.0,1.0,0.999194860458374,0.998389720916748,0.998389720916748,0.998389720916748,0.998389720916748,1.0,0.998389720916748,0.999194860458374,0.998389720916748,1.0,0.9975845217704773,0.999194860458374,0.999194860458374,0.9943639039993286,0.998389720916748,1.0,0.998389720916748,1.0,1.0
2,0.7368421052631579,0.998389720916748,0.999194860458374,0.999194860458374,0.9975845217704773,0.9959742426872253,0.999194860458374,1.0,0.998389720916748,0.9975845217704773,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.9967793822288513,0.9967793822288513,0.998389720916748,1.0,0.9959742426872253,0.999194860458374,1.0,0.9951691031455994,0.9975845217704773,1.0,0.998389720916748,0.999194860458374,0.999194860458374
3,1.1052631578947367,0.9975845217704773,0.9967793822288513,0.9975845217704773,0.998389720916748,0.9967793822288513,0.999194860458374,0.999194860458374,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9967793822288513,0.999194860458374,0.9967793822288513,0.9967793822288513,0.998389720916748,0.998389720916748,0.9967793822288513,0.9967793822288513,0.9967793822288513,0.9927536249160767,0.9967793822288513,0.998389720916748,0.998389720916748,0.998389720916748,0.999194860458374
4,1.4736842105263157,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9959742426872253,0.9927536249160767,0.9967793822288513,0.9959742426872253,0.999194860458374,0.9943639039993286,0.9951691031455994,0.9959742426872253,0.9943639039993286,0.9959742426872253,0.9943639039993286,0.9927536249160767,0.998389720916748,0.9951691031455994,0.9935587644577026,0.9919484853744507,0.9935587644577026,0.9927536249160767,0.9959742426872253,0.9951691031455994,0.9975845217704773,0.998389720916748,0.999194860458374
5,1.8421052631578947,0.9919484853744507,0.9951691031455994,0.9951691031455994,0.9927536249160767,0.9871175289154053,0.9951691031455994,0.990338146686554,0.9967793822288513,0.987922728061676,0.9911433458328247,0.990338146686554,0.989533007144928,0.9927536249160767,0.989533007144928,0.988727867603302,0.998389720916748,0.9935587644577026,0.9871175289154053,0.988727867603302,0.9927536249160767,0.987922728061676,0.9927536249160767,0.9919484853744507,0.9911433458328247,0.9951691031455994,0.9951691031455994
6,2.2105263157894735,0.9830917716026306,0.988727867603302,0.987922728061676,0.9855072498321533,0.97826087474823,0.9863123893737793,0.9822866320610046,0.988727867603302,0.9726247787475586,0.9806763529777527,0.9822866320610046,0.9838969707489014,0.9822866320610046,0.97826087474823,0.9830917716026306,0.9967793822288513,0.9871175289154053,0.9766505360603333,0.9822866320610046,0.9863123893737793,0.9822866320610046,0.988727867603302,0.9830917716026306,0.9830917716026306,0.9919484853744507,0.9935587644577026
7,2.5789473684210527,0.9718196392059326,0.97826087474823,0.9750402569770813,0.9710144996643066,0.9613526463508606,0.9726247787475586,0.9661835432052612,0.977455735206604,0.955716609954834,0.9581320285797119,0.9613526463508606,0.9718196392059326,0.9710144996643066,0.955716609954834,0.9685990214347839,0.9919484853744507,0.977455735206604,0.9613526463508606,0.9613526463508606,0.9822866320610046,0.9694041609764099,0.9766505360603333,0.9758453965187073,0.9766505360603333,0.9814814925193787,0.9806763529777527
8,2.9473684210526314,0.9533011317253113,0.9549114108085632,0.9541062712669373,0.9468598961830139,0.9380032420158386,0.9573268890380859,0.9492753744125366,0.9629629850387573,0.9267311096191406,0.9444444179534912,0.945249617099762,0.9500805139541626,0.9533011317253113,0.9347826242446899,0.9371980428695679,0.9838969707489014,0.9597423672676086,0.9283413887023926,0.9420289993286133,0.967793881893158,0.9524959921836853,0.9685990214347839,0.9549114108085632,0.9533011317253113,0.967793881893158,0.9702093601226807
9,3.31578947368421,0.9202898740768433,0.9202898740768433,0.9186795353889465,0.9202898740768433,0.9098228812217712,0.933977484703064,0.9186795353889465,0.9355877637863159,0.8921095132827759,0.9082125425338745,0.9122382998466492,0.9227052927017212,0.9202898740768433,0.9017713069915771,0.9082125425338745,0.9653784036636353,0.9396135210990906,0.8953301310539246,0.9090176820755005,0.9468598961830139,0.9114331603050232,0.9420289993286133,0.9275362491607666,0.9347826242446899,0.955716609954834,0.9396135210990906
10,3.6842105263157894,0.8904991745948792,0.8864734172821045,0.8840579986572266,0.8945249319076538,0.8735909461975098,0.8904991745948792,0.8703703880310059,0.9066022634506226,0.8446054458618164,0.8752012848854065,0.8687600493431091,0.8929146528244019,0.8904991745948792,0.8639291524887085,0.8687600493431091,0.9508856534957886,0.9074074029922485,0.8582930564880371,0.8719806671142578,0.9066022634506226,0.8832527995109558,0.9122382998466492,0.8969404101371765,0.8961352705955505,0.9186795353889465,0.9057971239089966
11,4.052631578947368,0.8526570200920105,0.8526570200920105,0.8486312627792358,0.8574879169464111,0.8341385126113892,0.8526570200920105,0.8413848876953125,0.8743961453437805,0.8083735704421997,0.8268921375274658,0.8293075561523438,0.8574879169464111,0.8397745490074158,0.8228663206100464,0.8188405632972717,0.9138486385345459,0.8639291524887085,0.8107890486717224,0.8502415418624878,0.8687600493431091,0.8526570200920105,0.8703703880310059,0.8615136742591858,0.8655394315719604,0.8792270421981812,0.8711755275726318
12,4.421052631578947,0.8075684309005737,0.8075684309005737,0.7987117767333984,0.815619945526123,0.7898550629615784,0.8172302842140198,0.7874395847320557,0.8373590707778931,0.7689210772514343,0.7809984087944031,0.7858293056488037,0.8027375340461731,0.8107890486717224,0.7874395847320557,0.7761674523353577,0.8792270421981812,0.8293075561523438,0.7536231875419617,0.794685959815979,0.8228663206100464,0.8051530122756958,0.8268921375274658,0.815619945526123,0.8220611810684204,0.8228663206100464,0.8349436521530151
13,4.789473684210526,0.7624799013137817,0.760869562625885,0.7415459156036377,0.7793880701065063,0.751207709312439,0.7777777910232544,0.7455716133117676,0.8075684309005737,0.7310788631439209,0.7367149591445923,0.7318840622901917,0.771336555480957,0.7624799013137817,0.7334944009780884,0.7125604152679443,0.8462157845497131,0.7898550629615784,0.6980676651000977,0.7447664737701416,0.7753623127937317,0.7584540843963623,0.7769726514816284,0.7753623127937317,0.7785829305648804,0.781803548336029,0.7777777910232544
14,5.157894736842105,0.7117552161216736,0.6980676651000977,0.6948469877243042,0.729468584060669,0.6884057521820068,0.7342995405197144,0.7020933628082275,0.7681159377098083,0.6859903335571289,0.683574914932251,0.6940418481826782,0.6996779441833496,0.7157809734344482,0.6827697157859802,0.6666666269302368,0.8051530122756958,0.7383252382278442,0.6320450901985168,0.6908212900161743,0.739935576915741,0.7117552161216736,0.739935576915741,0.7254428267478943,0.7351046800613403,0.729468584060669,0.7415459156036377
15,5.526315789473684,0.6723027229309082,0.6561996936798096,0.6392914652824402,0.6819645762443542,0.6457326412200928,0.6763285398483276,0.6400966048240662,0.7222222089767456,0.6320450901985168,0.6409018039703369,0.6360708475112915,0.6723027229309082,0.6747182011604309,0.6368759870529175,0.6143317222595215,0.7584540843963623,0.6916264295578003,0.5942028760910034,0.6400966048240662,0.6851851940155029,0.661835789680481,0.684380054473877,0.6827697157859802,0.6867954730987549,0.6892109513282776,0.6859903335571289
16,5.894736842105263,0.6247987151145935,0.6127214431762695,0.5869565010070801,0.6191626787185669,0.5982286930084229,0.6320450901985168,0.5917874574661255,0.6795490980148315,0.587761640548706,0.6038647294044495,0.5966183543205261,0.6288244724273682,0.6368759870529175,0.6006441116333008,0.5652173757553101,0.6916264295578003,0.6336554288864136,0.54347825050354,0.5813204050064087,0.6417069435119629,0.6247987151145935,0.6529790759086609,0.6521738767623901,0.6505635976791382,0.6368759870529175,0.6425120830535889
17,6.263157894736842,0.5845410823822021,0.5636070966720581,0.5483092069625854,0.5861513614654541,0.5571658611297607,0.5837359428405762,0.5636070966720581,0.6433172225952148,0.5370370149612427,0.5619968175888062,0.5531401038169861,0.587761640548706,0.5917874574661255,0.5491143465042114,0.520933985710144,0.6610305905342102,0.5974234938621521,0.511272132396698,0.5475040078163147,0.5925925970077515,0.5845410823822021,0.5998389720916748,0.5958132147789001,0.6030595898628235,0.5917874574661255,0.5990338325500488
18,6.63157894736842,0.5386472940444946,0.5305957794189453,0.49838966131210327,0.5386472940444946,0.5128824710845947,0.5547504425048828,0.5193237066268921,0.5958132147789001,0.524154543876648,0.5169081687927246,0.5249597430229187,0.5378421545028687,0.5491143465042114,0.5064412355422974,0.47020936012268066,0.6223832368850708,0.5491143465042114,0.46859902143478394,0.4919484853744507,0.5515297651290894,0.5426731109619141,0.5523349046707153,0.5466988682746887,0.5595812797546387,0.54347825050354,0.5523349046707153
19,7.0,0.49355876445770264,0.48228663206100464,0.4589371681213379,0.5,0.45974236726760864,0.500805139541626,0.47101449966430664,0.5547504425048828,0.47342991828918457,0.487922728061676,0.47665053606033325,0.49355876445770264,0.5040257573127747,0.47906601428985596,0.44363927841186523,0.5740740299224854,0.5177133679389954,0.4420289993286133,0.4637681245803833,0.5193237066268921,0.5040257573127747,0.511272132396698,0.5257648825645447,0.5177133679389954,0.487922728061676,0.510466992855072


==> figs/adv_examples/constrained/L2AdditiveUniformNoiseAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.3684210526315789,0.999194860458374,0.999194860458374,0.999194860458374,0.999194860458374,0.9975845217704773,1.0,1.0,0.998389720916748,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9943639039993286,0.998389720916748,1.0,0.998389720916748,1.0,1.0
2,0.7368421052631579,0.998389720916748,0.999194860458374,0.999194860458374,0.999194860458374,0.998389720916748,1.0,1.0,0.999194860458374,0.9967793822288513,0.998389720916748,0.998389720916748,0.998389720916748,1.0,0.998389720916748,0.9967793822288513,0.998389720916748,1.0,0.9959742426872253,0.998389720916748,0.998389720916748,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,0.999194860458374,0.999194860458374
3,1.1052631578947367,0.9975845217704773,0.998389720916748,0.999194860458374,0.9967793822288513,0.9943639039993286,0.999194860458374,1.0,0.999194860458374,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9975845217704773,1.0,0.9951691031455994,0.9951691031455994,0.999194860458374,0.999194860458374,0.9975845217704773,0.9959742426872253,0.9975845217704773,0.9943639039993286,0.9967793822288513,0.9975845217704773,0.998389720916748,0.999194860458374,0.999194860458374
4,1.4736842105263157,0.9967793822288513,0.9959742426872253,0.9975845217704773,0.9959742426872253,0.9919484853744507,0.998389720916748,0.9959742426872253,0.999194860458374,0.9943639039993286,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9951691031455994,0.9943639039993286,0.9975845217704773,0.9975845217704773,0.9935587644577026,0.9951691031455994,0.9943639039993286,0.9911433458328247,0.9975845217704773,0.9967793822288513,0.9975845217704773,0.999194860458374,0.9975845217704773
5,1.8421052631578947,0.9927536249160767,0.9951691031455994,0.9959742426872253,0.9911433458328247,0.987922728061676,0.9951691031455994,0.9927536249160767,0.9959742426872253,0.9855072498321533,0.9935587644577026,0.9919484853744507,0.9911433458328247,0.990338146686554,0.989533007144928,0.990338146686554,0.9967793822288513,0.9943639039993286,0.989533007144928,0.9911433458328247,0.9927536249160767,0.989533007144928,0.9943639039993286,0.9943639039993286,0.9927536249160767,0.9935587644577026,0.9959742426872253
6,2.2105263157894735,0.9855072498321533,0.989533007144928,0.989533007144928,0.9871175289154053,0.9806763529777527,0.987922728061676,0.9855072498321533,0.987922728061676,0.9726247787475586,0.9822866320610046,0.9847021102905273,0.9830917716026306,0.9838969707489014,0.97826087474823,0.9830917716026306,0.9959742426872253,0.9855072498321533,0.9742351174354553,0.9830917716026306,0.987922728061676,0.9806763529777527,0.988727867603302,0.9838969707489014,0.9855072498321533,0.9935587644577026,0.9927536249160767
7,2.5789473684210527,0.9718196392059326,0.9814814925193787,0.9806763529777527,0.967793881893158,0.9605475068092346,0.979066014289856,0.9718196392059326,0.9798711538314819,0.955716609954834,0.9710144996643066,0.9661835432052612,0.9710144996643066,0.9718196392059326,0.9605475068092346,0.9629629850387573,0.9919484853744507,0.979066014289856,0.9613526463508606,0.9637681245803833,0.9814814925193787,0.9685990214347839,0.977455735206604,0.9726247787475586,0.9734299778938293,0.9863123893737793,0.9798711538314819
8,2.9473684210526314,0.9508856534957886,0.9613526463508606,0.955716609954834,0.9468598961830139,0.9355877637863159,0.9621577858924866,0.9436392784118652,0.9605475068092346,0.9251207709312439,0.9476650357246399,0.9371980428695679,0.9500805139541626,0.9508856534957886,0.9363929033279419,0.9428341388702393,0.9847021102905273,0.9661835432052612,0.9404186606407166,0.9476650357246399,0.9734299778938293,0.9476650357246399,0.9661835432052612,0.9581320285797119,0.9549114108085632,0.9702093601226807,0.9613526463508606
9,3.31578947368421,0.9210950136184692,0.9186795353889465,0.9219001531600952,0.9210950136184692,0.9138486385345459,0.9331722855567932,0.9130434989929199,0.9420289993286133,0.8880837559700012,0.9162640571594238,0.9194847345352173,0.9227052927017212,0.9186795353889465,0.9049919247627258,0.9057971239089966,0.9685990214347839,0.9331722855567932,0.9033816456794739,0.9154589176177979,0.9476650357246399,0.9162640571594238,0.9436392784118652,0.9331722855567932,0.9299516677856445,0.9500805139541626,0.9396135210990906
10,3.6842105263157894,0.8904991745948792,0.8904991745948792,0.8913043737411499,0.9025765061378479,0.8784219026565552,0.9017713069915771,0.8880837559700012,0.9090176820755005,0.8558776378631592,0.8816425204277039,0.8768116235733032,0.8945249319076538,0.8872785568237305,0.8671497702598572,0.8703703880310059,0.9492753744125366,0.9114331603050232,0.8542672991752625,0.8743961453437805,0.9170692563056946,0.8800321817398071,0.9106280207633972,0.9025765061378479,0.8888888955116272,0.9251207709312439,0.9090176820755005
11,4.052631578947368,0.8542672991752625,0.8478260636329651,0.8550724983215332,0.8542672991752625,0.8349436521530151,0.8550724983215332,0.8486312627792358,0.8760064244270325,0.7987117767333984,0.8309178948402405,0.8276972770690918,0.8550724983215332,0.8534621596336365,0.816425085067749,0.8276972770690918,0.9170692563056946,0.8735909461975098,0.8107890486717224,0.8389694094657898,0.8864734172821045,0.8494364023208618,0.8703703880310059,0.8631240129470825,0.8590981960296631,0.8808373808860779,0.8784219026565552
12,4.421052631578947,0.8107890486717224,0.8067632913589478,0.7979066371917725,0.8260869383811951,0.7995169162750244,0.8132045269012451,0.7979066371917725,0.8397745490074158,0.7745571732521057,0.7882447838783264,0.7906602025032043,0.8083735704421997,0.8132045269012451,0.7866344451904297,0.782608687877655,0.8872785568237305,0.8204509019851685,0.7681159377098083,0.8003220558166504,0.8268921375274658,0.8107890486717224,0.8228663206100464,0.8285024166107178,0.8220611810684204,0.8341385126113892,0.8405796885490417
13,4.789473684210526,0.7648953199386597,0.7648953199386597,0.751207709312439,0.7809984087944031,0.751207709312439,0.772141695022583,0.751207709312439,0.7954911589622498,0.729468584060669,0.7407407760620117,0.7415459156036377,0.760869562625885,0.772946834564209,0.7351046800613403,0.7254428267478943,0.8413848876953125,0.7850241661071777,0.7085345983505249,0.7423510551452637,0.7769726514816284,0.7560386657714844,0.7801932096481323,0.7777777910232544,0.7761674523353577,0.7809984087944031,0.7962962985038757
14,5.157894736842105,0.718196451663971,0.7117552161216736,0.6908212900161743,0.7310788631439209,0.6940418481826782,0.728663444519043,0.6964573264122009,0.7640901803970337,0.6779388189315796,0.6980676651000977,0.6996779441833496,0.727858304977417,0.7125604152679443,0.6827697157859802,0.6859903335571289,0.8051530122756958,0.7367149591445923,0.6529790759086609,0.6988728046417236,0.739130437374115,0.718196451663971,0.728663444519043,0.7310788631439209,0.7367149591445923,0.7415459156036377,0.7431561946868896
15,5.526315789473684,0.6795490980148315,0.6521738767623901,0.6384862661361694,0.6884057521820068,0.6521738767623901,0.6827697157859802,0.6481481790542603,0.728663444519043,0.6272141933441162,0.6409018039703369,0.6425120830535889,0.6859903335571289,0.6795490980148315,0.6392914652824402,0.6223832368850708,0.7520128488540649,0.6908212900161743,0.6046698689460754,0.6433172225952148,0.6876006126403809,0.6602254509925842,0.6940418481826782,0.6932367086410522,0.6876006126403809,0.6827697157859802,0.6948469877243042
16,5.894736842105263,0.6256038546562195,0.6119163036346436,0.5942028760910034,0.6256038546562195,0.5966183543205261,0.6312398910522461,0.6038647294044495,0.6859903335571289,0.5933977365493774,0.6006441116333008,0.6022543907165527,0.6368759870529175,0.6280193328857422,0.6014492511749268,0.5587761402130127,0.7149758338928223,0.6489533185958862,0.5555555820465088,0.5813204050064087,0.6457326412200928,0.6256038546562195,0.6328502297401428,0.6425120830535889,0.6409018039703369,0.6360708475112915,0.6384862661361694
17,6.263157894736842,0.5764895677566528,0.5684379935264587,0.5378421545028687,0.5829307436943054,0.5571658611297607,0.5732688903808594,0.5603864789009094,0.6352657079696655,0.5466988682746887,0.5571658611297607,0.5603864789009094,0.5837359428405762,0.5853462219238281,0.5547504425048828,0.5177133679389954,0.6553945541381836,0.6151368618011475,0.5120773315429688,0.5410628318786621,0.5998389720916748,0.5797101259231567,0.5974234938621521,0.5982286930084229,0.5797101259231567,0.5764895677566528,0.6054750680923462
18,6.63157894736842,0.532206118106842,0.532206118106842,0.5088566541671753,0.5354267358779907,0.5128824710845947,0.5289855003356934,0.5161030292510986,0.5942028760910034,0.5152978897094727,0.520933985710144,0.5265700817108154,0.5305957794189453,0.545088529586792,0.5064412355422974,0.4830917716026306,0.6095007658004761,0.5483092069625854,0.47906601428985596,0.49114328622817993,0.5547504425048828,0.5515297651290894,0.5547504425048828,0.5547504425048828,0.5571658611297607,0.532206118106842,0.5636070966720581
19,7.0,0.500805139541626,0.47342991828918457,0.4629629850387573,0.4830917716026306,0.46537840366363525,0.5072463750839233,0.4838969111442566,0.5563607215881348,0.47342991828918457,0.48470211029052734,0.500805139541626,0.5032206177711487,0.511272132396698,0.47665053606033325,0.44605475664138794,0.5748792290687561,0.5185185074806213,0.43719804286956787,0.4533011317253113,0.5080515146255493,0.5152978897094727,0.5080515146255493,0.5201288461685181,0.510466992855072,0.4919484853744507,0.511272132396698


==> figs/adv_examples/constrained/L2ContrastReductionAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.5263157894736842,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.9967793822288513,1.0,0.998389720916748,1.0,1.0
2,1.0526315789473684,0.998389720916748,0.998389720916748,0.999194860458374,0.9975845217704773,0.9967793822288513,0.999194860458374,1.0,0.9967793822288513,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,0.999194860458374,0.999194860458374,0.9943639039993286,0.9967793822288513,1.0,0.9975845217704773,0.999194860458374,1.0
3,1.5789473684210527,0.998389720916748,0.998389720916748,0.999194860458374,0.9975845217704773,0.9959742426872253,0.9967793822288513,0.999194860458374,0.9967793822288513,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.999194860458374,0.999194860458374,0.999194860458374,0.998389720916748,0.998389720916748,0.998389720916748,0.999194860458374,0.999194860458374,0.9927536249160767,0.9967793822288513,1.0,0.9975845217704773,0.998389720916748,1.0
4,2.1052631578947367,0.998389720916748,0.998389720916748,0.999194860458374,0.9975845217704773,0.9959742426872253,0.9959742426872253,0.999194860458374,0.9967793822288513,0.998389720916748,0.9975845217704773,0.9975845217704773,0.998389720916748,0.999194860458374,0.999194860458374,0.998389720916748,0.998389720916748,0.998389720916748,0.998389720916748,0.998389720916748,0.999194860458374,0.9919484853744507,0.9967793822288513,1.0,0.9975845217704773,0.9975845217704773,1.0
5,2.631578947368421,0.9975845217704773,0.998389720916748,0.999194860458374,0.9975845217704773,0.9951691031455994,0.9951691031455994,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.999194860458374,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,0.9975845217704773,0.998389720916748,0.999194860458374,0.9911433458328247,0.9967793822288513,1.0,0.9975845217704773,0.9975845217704773,1.0
6,3.1578947368421053,0.9967793822288513,0.998389720916748,0.999194860458374,0.9967793822288513,0.9943639039993286,0.9943639039993286,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9967793822288513,0.9975845217704773,0.998389720916748,0.9975845217704773,0.9967793822288513,0.9967793822288513,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.990338146686554,0.9967793822288513,1.0,0.9967793822288513,0.9967793822288513,1.0
7,3.6842105263157894,0.9959742426872253,0.998389720916748,0.998389720916748,0.9959742426872253,0.9935587644577026,0.9935587644577026,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9975845217704773,0.9975845217704773,0.9959742426872253,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.9943639039993286,0.9951691031455994,0.990338146686554,0.9951691031455994,1.0,0.9959742426872253,0.9959742426872253,0.999194860458374
8,4.2105263157894735,0.9951691031455994,0.9951691031455994,0.998389720916748,0.9935587644577026,0.990338146686554,0.9935587644577026,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9959742426872253,0.9943639039993286,0.9959742426872253,0.9951691031455994,0.9967793822288513,0.9927536249160767,0.9943639039993286,0.988727867603302,0.9943639039993286,0.9975845217704773,0.9927536249160767,0.9919484853744507,0.9943639039993286
9,4.7368421052631575,0.9911433458328247,0.9919484853744507,0.9943639039993286,0.9911433458328247,0.9863123893737793,0.9871175289154053,0.9919484853744507,0.9927536249160767,0.9919484853744507,0.9943639039993286,0.9943639039993286,0.9919484853744507,0.990338146686554,0.990338146686554,0.990338146686554,0.989533007144928,0.9911433458328247,0.9951691031455994,0.989533007144928,0.9927536249160767,0.9863123893737793,0.987922728061676,0.9951691031455994,0.989533007144928,0.988727867603302,0.9911433458328247
10,5.263157894736842,0.9863123893737793,0.989533007144928,0.9943639039993286,0.9847021102905273,0.9863123893737793,0.9798711538314819,0.9871175289154053,0.987922728061676,0.988727867603302,0.9911433458328247,0.9911433458328247,0.987922728061676,0.9838969707489014,0.987922728061676,0.9855072498321533,0.9847021102905273,0.9830917716026306,0.9919484853744507,0.9855072498321533,0.9863123893737793,0.9806763529777527,0.9863123893737793,0.9863123893737793,0.9838969707489014,0.9814814925193787,0.9838969707489014
11,5.789473684210526,0.97826087474823,0.9822866320610046,0.9847021102905273,0.979066014289856,0.9742351174354553,0.9718196392059326,0.97826087474823,0.9806763529777527,0.9822866320610046,0.9830917716026306,0.9830917716026306,0.97826087474823,0.9798711538314819,0.9798711538314819,0.9806763529777527,0.977455735206604,0.9734299778938293,0.9863123893737793,0.9758453965187073,0.979066014289856,0.9718196392059326,0.977455735206604,0.97826087474823,0.9766505360603333,0.9726247787475586,0.9758453965187073
12,6.315789473684211,0.9645732641220093,0.9685990214347839,0.9758453965187073,0.9621577858924866,0.95652174949646,0.9573268890380859,0.9637681245803833,0.9637681245803833,0.967793881893158,0.9661835432052612,0.9661835432052612,0.9613526463508606,0.9694041609764099,0.9685990214347839,0.967793881893158,0.9653784036636353,0.9621577858924866,0.9718196392059326,0.9645732641220093,0.967793881893158,0.9581320285797119,0.9613526463508606,0.966988742351532,0.9637681245803833,0.9589371681213379,0.9637681245803833
13,6.842105263157895,0.9476650357246399,0.9468598961830139,0.9581320285797119,0.9476650357246399,0.9428341388702393,0.9412238597869873,0.945249617099762,0.9508856534957886,0.9533011317253113,0.9524959921836853,0.9524959921836853,0.9412238597869873,0.9549114108085632,0.9476650357246399,0.9492753744125366,0.9428341388702393,0.9460547566413879,0.9613526463508606,0.9581320285797119,0.9524959921836853,0.9436392784118652,0.9444444179534912,0.9541062712669373,0.9484702348709106,0.9428341388702393,0.9444444179534912
14,7.368421052631579,0.9291465282440186,0.9347826242446899,0.9331722855567932,0.9235104918479919,0.9227052927017212,0.9178743958473206,0.9227052927017212,0.933977484703064,0.933977484703064,0.9331722855567932,0.9331722855567932,0.9202898740768433,0.9355877637863159,0.933977484703064,0.9251207709312439,0.9259259104728699,0.9283413887023926,0.9404186606407166,0.9347826242446899,0.9396135210990906,0.9275362491607666,0.9259259104728699,0.9380032420158386,0.9259259104728699,0.9202898740768433,0.9291465282440186
15,7.894736842105263,0.9001610279083252,0.9057971239089966,0.9074074029922485,0.8977455496788025,0.8913043737411499,0.8929146528244019,0.8961352705955505,0.8985507488250732,0.9009661674499512,0.9033816456794739,0.9033816456794739,0.8913043737411499,0.9090176820755005,0.9090176820755005,0.8977455496788025,0.9001610279083252,0.9009661674499512,0.9098228812217712,0.9082125425338745,0.9082125425338745,0.8961352705955505,0.8993558883666992,0.9098228812217712,0.8985507488250732,0.8929146528244019,0.8993558883666992
16,8.421052631578947,0.8679549098014832,0.8727858066558838,0.8808373808860779,0.8639291524887085,0.8566827774047852,0.8639291524887085,0.8639291524887085,0.8760064244270325,0.8727858066558838,0.8784219026565552,0.8784219026565552,0.8599033951759338,0.8768116235733032,0.8727858066558838,0.8631240129470825,0.8615136742591858,0.8679549098014832,0.8792270421981812,0.8752012848854065,0.8735909461975098,0.8607085347175598,0.8607085347175598,0.8824476599693298,0.8655394315719604,0.8615136742591858,0.8647342920303345
17,8.947368421052632,0.8357487916946411,0.8381642699241638,0.8389694094657898,0.8309178948402405,0.8180354237556458,0.8285024166107178,0.8317230343818665,0.8397745490074158,0.8405796885490417,0.8397745490074158,0.8397745490074158,0.8252817988395691,0.8413848876953125,0.8413848876953125,0.8309178948402405,0.8228663206100464,0.8357487916946411,0.8438003063201904,0.8421900272369385,0.8486312627792358,0.8349436521530151,0.8357487916946411,0.8510466814041138,0.8349436521530151,0.8293075561523438,0.8317230343818665
18,9.473684210526315,0.7971014380455017,0.804347813129425,0.8035426735877991,0.7922705411911011,0.7866344451904297,0.7882447838783264,0.793075680732727,0.804347813129425,0.8059581518173218,0.8075684309005737,0.8075684309005737,0.783413827419281,0.7995169162750244,0.7971014380455017,0.793880820274353,0.7914654016494751,0.793880820274353,0.8059581518173218,0.8059581518173218,0.8075684309005737,0.7914654016494751,0.8027375340461731,0.8140096664428711,0.7954911589622498,0.7882447838783264,0.7874395847320557
19,10.0,0.7544283270835876,0.7584540843963623,0.7592592239379883,0.739130437374115,0.7455716133117676,0.7423510551452637,0.749597430229187,0.760869562625885,0.760064423084259,0.7624799013137817,0.7624799013137817,0.7423510551452637,0.7544283270835876,0.7576489448547363,0.749597430229187,0.748792290687561,0.7439613342285156,0.7673107981681824,0.7648953199386597,0.7544283270835876,0.7544283270835876,0.749597430229187,0.7673107981681824,0.7560386657714844,0.7415459156036377,0.7415459156036377


==> figs/adv_examples/constrained/L2DeepFoolAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.010526315789473684,0.998389720916748,0.999194860458374,0.999194860458374,0.9975845217704773,0.9951691031455994,0.999194860458374,1.0,0.9975845217704773,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.9975845217704773,0.9975845217704773,0.9975845217704773,1.0,0.9967793822288513,0.999194860458374,0.999194860458374,0.9943639039993286,0.9967793822288513,1.0,0.998389720916748,1.0,0.9975845217704773
2,0.021052631578947368,0.9975845217704773,0.9975845217704773,0.998389720916748,0.9975845217704773,0.9951691031455994,0.9959742426872253,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9967793822288513,0.999194860458374,0.9975845217704773,0.9967793822288513,0.9975845217704773,1.0,0.9959742426872253,0.9975845217704773,0.999194860458374,0.9911433458328247,0.9967793822288513,0.999194860458374,0.998389720916748,0.9975845217704773,0.9975845217704773
3,0.031578947368421054,0.9967793822288513,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9927536249160767,0.9943639039993286,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9967793822288513,0.998389720916748,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.998389720916748,0.9935587644577026,0.9959742426872253,0.9975845217704773,0.9911433458328247,0.9951691031455994,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9975845217704773
4,0.042105263157894736,0.9943639039993286,0.9951691031455994,0.9975845217704773,0.9975845217704773,0.989533007144928,0.9927536249160767,0.9959742426872253,0.9951691031455994,0.9935587644577026,0.9935587644577026,0.9935587644577026,0.9943639039993286,0.9975845217704773,0.9951691031455994,0.9935587644577026,0.9959742426872253,0.9943639039993286,0.9927536249160767,0.9911433458328247,0.9959742426872253,0.988727867603302,0.9943639039993286,0.9959742426872253,0.9959742426872253,0.9943639039993286,0.9967793822288513
5,0.05263157894736842,0.9927536249160767,0.9935587644577026,0.9959742426872253,0.9951691031455994,0.9863123893737793,0.9911433458328247,0.9951691031455994,0.9951691031455994,0.9927536249160767,0.9927536249160767,0.9927536249160767,0.9935587644577026,0.9943639039993286,0.9911433458328247,0.9927536249160767,0.9935587644577026,0.9919484853744507,0.990338146686554,0.989533007144928,0.9935587644577026,0.9855072498321533,0.989533007144928,0.9943639039993286,0.9943639039993286,0.989533007144928,0.9951691031455994
6,0.06315789473684211,0.9911433458328247,0.9911433458328247,0.9951691031455994,0.9911433458328247,0.9847021102905273,0.990338146686554,0.9927536249160767,0.9919484853744507,0.990338146686554,0.9919484853744507,0.9919484853744507,0.9919484853744507,0.9943639039993286,0.989533007144928,0.990338146686554,0.9911433458328247,0.990338146686554,0.989533007144928,0.9863123893737793,0.9927536249160767,0.9830917716026306,0.9871175289154053,0.9927536249160767,0.9943639039993286,0.988727867603302,0.9927536249160767
7,0.07368421052631578,0.989533007144928,0.990338146686554,0.9943639039993286,0.989533007144928,0.9806763529777527,0.987922728061676,0.9911433458328247,0.988727867603302,0.987922728061676,0.989533007144928,0.989533007144928,0.990338146686554,0.9919484853744507,0.988727867603302,0.987922728061676,0.987922728061676,0.989533007144928,0.987922728061676,0.9847021102905273,0.990338146686554,0.9806763529777527,0.9863123893737793,0.9919484853744507,0.9919484853744507,0.9847021102905273,0.989533007144928
8,0.08421052631578947,0.9871175289154053,0.989533007144928,0.9919484853744507,0.9855072498321533,0.9758453965187073,0.9830917716026306,0.9871175289154053,0.9855072498321533,0.9830917716026306,0.989533007144928,0.989533007144928,0.9871175289154053,0.990338146686554,0.987922728061676,0.9855072498321533,0.9871175289154053,0.9863123893737793,0.9847021102905273,0.9798711538314819,0.9871175289154053,0.979066014289856,0.9847021102905273,0.9919484853744507,0.9871175289154053,0.9814814925193787,0.9871175289154053
9,0.09473684210526316,0.9822866320610046,0.987922728061676,0.9911433458328247,0.9814814925193787,0.9734299778938293,0.9814814925193787,0.9847021102905273,0.9822866320610046,0.979066014289856,0.9838969707489014,0.9838969707489014,0.9798711538314819,0.9855072498321533,0.9847021102905273,0.9806763529777527,0.9847021102905273,0.9822866320610046,0.9822866320610046,0.9734299778938293,0.9847021102905273,0.9734299778938293,0.9798711538314819,0.9863123893737793,0.9814814925193787,0.9798711538314819,0.9855072498321533
10,0.10526315789473684,0.979066014289856,0.9871175289154053,0.9855072498321533,0.979066014289856,0.9661835432052612,0.9750402569770813,0.9814814925193787,0.97826087474823,0.979066014289856,0.9822866320610046,0.9822866320610046,0.977455735206604,0.9822866320610046,0.979066014289856,0.97826087474823,0.9806763529777527,0.979066014289856,0.9806763529777527,0.9694041609764099,0.9798711538314819,0.9694041609764099,0.9750402569770813,0.9847021102905273,0.977455735206604,0.9766505360603333,0.9798711538314819
11,0.11578947368421053,0.9750402569770813,0.9814814925193787,0.9830917716026306,0.9734299778938293,0.9621577858924866,0.9726247787475586,0.9758453965187073,0.9718196392059326,0.9766505360603333,0.977455735206604,0.977455735206604,0.9694041609764099,0.979066014289856,0.9758453965187073,0.9750402569770813,0.9726247787475586,0.9750402569770813,0.9758453965187073,0.9661835432052612,0.9742351174354553,0.9645732641220093,0.9702093601226807,0.9830917716026306,0.9742351174354553,0.9750402569770813,0.977455735206604
12,0.12631578947368421,0.9702093601226807,0.9806763529777527,0.979066014289856,0.9694041609764099,0.9597423672676086,0.966988742351532,0.9702093601226807,0.9694041609764099,0.9734299778938293,0.9734299778938293,0.9734299778938293,0.966988742351532,0.9758453965187073,0.9685990214347839,0.9718196392059326,0.966988742351532,0.9726247787475586,0.9685990214347839,0.9589371681213379,0.9702093601226807,0.9573268890380859,0.9645732641220093,0.97826087474823,0.967793881893158,0.9710144996643066,0.9702093601226807
13,0.1368421052631579,0.9645732641220093,0.9750402569770813,0.9734299778938293,0.9621577858924866,0.9541062712669373,0.9613526463508606,0.9645732641220093,0.9645732641220093,0.9661835432052612,0.9637681245803833,0.9637681245803833,0.9653784036636353,0.9734299778938293,0.9629629850387573,0.967793881893158,0.9621577858924866,0.9702093601226807,0.9613526463508606,0.9508856534957886,0.9653784036636353,0.9524959921836853,0.9621577858924866,0.9750402569770813,0.9589371681213379,0.9653784036636353,0.9685990214347839
14,0.14736842105263157,0.9589371681213379,0.9710144996643066,0.9685990214347839,0.9581320285797119,0.9460547566413879,0.95652174949646,0.9573268890380859,0.9573268890380859,0.9589371681213379,0.9605475068092346,0.9605475068092346,0.9621577858924866,0.9694041609764099,0.9581320285797119,0.9589371681213379,0.9589371681213379,0.9637681245803833,0.9541062712669373,0.9428341388702393,0.9597423672676086,0.9476650357246399,0.9597423672676086,0.966988742351532,0.955716609954834,0.9605475068092346,0.9629629850387573
15,0.15789473684210525,0.9516907930374146,0.9661835432052612,0.9621577858924866,0.9492753744125366,0.9404186606407166,0.9476650357246399,0.9492753744125366,0.9516907930374146,0.9516907930374146,0.9500805139541626,0.9500805139541626,0.9549114108085632,0.9637681245803833,0.9524959921836853,0.9516907930374146,0.9541062712669373,0.9597423672676086,0.9476650357246399,0.9380032420158386,0.9533011317253113,0.9412238597869873,0.9500805139541626,0.9581320285797119,0.9524959921836853,0.9541062712669373,0.9549114108085632
16,0.16842105263157894,0.9444444179534912,0.9573268890380859,0.9589371681213379,0.9436392784118652,0.9323671460151672,0.9371980428695679,0.9396135210990906,0.9404186606407166,0.9460547566413879,0.9428341388702393,0.9428341388702393,0.9460547566413879,0.9605475068092346,0.945249617099762,0.9420289993286133,0.9476650357246399,0.955716609954834,0.9412238597869873,0.9323671460151672,0.9492753744125366,0.9331722855567932,0.9428341388702393,0.9549114108085632,0.9444444179534912,0.945249617099762,0.9460547566413879
17,0.17894736842105263,0.9380032420158386,0.9492753744125366,0.9549114108085632,0.9388083815574646,0.9227052927017212,0.9299516677856445,0.9291465282440186,0.9291465282440186,0.9412238597869873,0.9371980428695679,0.9371980428695679,0.9404186606407166,0.9524959921836853,0.9347826242446899,0.9347826242446899,0.9404186606407166,0.9460547566413879,0.9331722855567932,0.9243156313896179,0.9412238597869873,0.9235104918479919,0.9323671460151672,0.9460547566413879,0.9404186606407166,0.9388083815574646,0.9380032420158386
18,0.18947368421052632,0.9307568669319153,0.9428341388702393,0.9460547566413879,0.9331722855567932,0.9130434989929199,0.9243156313896179,0.9186795353889465,0.9178743958473206,0.9307568669319153,0.9307568669319153,0.9307568669319153,0.9291465282440186,0.9460547566413879,0.9251207709312439,0.9275362491607666,0.9299516677856445,0.9412238597869873,0.9243156313896179,0.9154589176177979,0.9347826242446899,0.9162640571594238,0.9227052927017212,0.9412238597869873,0.9347826242446899,0.933977484703064,0.9331722855567932
19,0.2,0.9210950136184692,0.9355877637863159,0.9396135210990906,0.9202898740768433,0.9017713069915771,0.9146537780761719,0.9130434989929199,0.9074074029922485,0.9243156313896179,0.9235104918479919,0.9235104918479919,0.9210950136184692,0.9363929033279419,0.9178743958473206,0.9170692563056946,0.9210950136184692,0.9315620064735413,0.9194847345352173,0.9041867852210999,0.9243156313896179,0.9057971239089966,0.9138486385345459,0.9323671460151672,0.9219001531600952,0.9259259104728699,0.9235104918479919


==> figs/adv_examples/constrained/L2PGD.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.015789473684210527,0.998389720916748,0.998389720916748,0.999194860458374,0.9975845217704773,0.9951691031455994,0.999194860458374,1.0,0.9967793822288513,0.998389720916748,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.9975845217704773,0.998389720916748,0.9975845217704773,1.0,0.9967793822288513,0.9975845217704773,0.999194860458374,0.9935587644577026,0.9967793822288513,1.0,0.998389720916748,1.0,0.9975845217704773
2,0.031578947368421054,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.9943639039993286,0.9951691031455994,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9975845217704773,0.999194860458374,0.9967793822288513,0.9951691031455994,0.9975845217704773,0.999194860458374,0.9943639039993286,0.9975845217704773,0.998389720916748,0.9911433458328247,0.9967793822288513,0.998389720916748,0.9975845217704773,0.9959742426872253,0.9975845217704773
3,0.04736842105263158,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9919484853744507,0.9935587644577026,0.9975845217704773,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.9943639039993286,0.9959742426872253,0.9975845217704773,0.9959742426872253,0.9943639039993286,0.9959742426872253,0.9959742426872253,0.9927536249160767,0.9943639039993286,0.9959742426872253,0.990338146686554,0.9951691031455994,0.9975845217704773,0.9967793822288513,0.9943639039993286,0.9967793822288513
4,0.06315789473684211,0.9943639039993286,0.9943639039993286,0.9959742426872253,0.9951691031455994,0.9871175289154053,0.9911433458328247,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.9927536249160767,0.9927536249160767,0.9935587644577026,0.9967793822288513,0.9951691031455994,0.9927536249160767,0.9943639039993286,0.9943639039993286,0.9911433458328247,0.990338146686554,0.9943639039993286,0.9863123893737793,0.9911433458328247,0.9943639039993286,0.9951691031455994,0.989533007144928,0.9951691031455994
5,0.07894736842105263,0.9911433458328247,0.9911433458328247,0.9959742426872253,0.9911433458328247,0.9830917716026306,0.990338146686554,0.9935587644577026,0.9927536249160767,0.9919484853744507,0.9911433458328247,0.9911433458328247,0.9919484853744507,0.9959742426872253,0.989533007144928,0.990338146686554,0.9911433458328247,0.9911433458328247,0.988727867603302,0.9871175289154053,0.9927536249160767,0.9830917716026306,0.987922728061676,0.9935587644577026,0.9935587644577026,0.987922728061676,0.9919484853744507
6,0.09473684210526316,0.988727867603302,0.990338146686554,0.9935587644577026,0.9863123893737793,0.979066014289856,0.9863123893737793,0.990338146686554,0.9871175289154053,0.9871175289154053,0.989533007144928,0.989533007144928,0.990338146686554,0.9935587644577026,0.988727867603302,0.987922728061676,0.989533007144928,0.988727867603302,0.9855072498321533,0.9855072498321533,0.989533007144928,0.9806763529777527,0.9863123893737793,0.9927536249160767,0.9911433458328247,0.9830917716026306,0.988727867603302
7,0.1105263157894737,0.9855072498321533,0.989533007144928,0.9919484853744507,0.9830917716026306,0.9750402569770813,0.9814814925193787,0.987922728061676,0.9838969707489014,0.9806763529777527,0.9871175289154053,0.9871175289154053,0.9855072498321533,0.989533007144928,0.9863123893737793,0.9830917716026306,0.9855072498321533,0.9847021102905273,0.9822866320610046,0.9758453965187073,0.9855072498321533,0.9758453965187073,0.9830917716026306,0.989533007144928,0.9855072498321533,0.9806763529777527,0.987922728061676
8,0.12631578947368421,0.9798711538314819,0.9847021102905273,0.9871175289154053,0.9798711538314819,0.9694041609764099,0.9758453965187073,0.9814814925193787,0.979066014289856,0.979066014289856,0.9822866320610046,0.9822866320610046,0.979066014289856,0.9830917716026306,0.9806763529777527,0.977455735206604,0.9814814925193787,0.979066014289856,0.9806763529777527,0.967793881893158,0.9830917716026306,0.9685990214347839,0.97826087474823,0.9847021102905273,0.977455735206604,0.9798711538314819,0.9814814925193787
9,0.14210526315789473,0.9758453965187073,0.9822866320610046,0.9814814925193787,0.9734299778938293,0.9645732641220093,0.9694041609764099,0.9742351174354553,0.9734299778938293,0.9766505360603333,0.9758453965187073,0.9758453965187073,0.9694041609764099,0.9806763529777527,0.9766505360603333,0.9766505360603333,0.9742351174354553,0.9766505360603333,0.9766505360603333,0.9629629850387573,0.9758453965187073,0.9621577858924866,0.9718196392059326,0.9830917716026306,0.9726247787475586,0.9750402569770813,0.9758453965187073
10,0.15789473684210525,0.9685990214347839,0.9766505360603333,0.979066014289856,0.967793881893158,0.9589371681213379,0.9661835432052612,0.9685990214347839,0.9685990214347839,0.9718196392059326,0.9685990214347839,0.967793881893158,0.966988742351532,0.9758453965187073,0.9694041609764099,0.9710144996643066,0.9661835432052612,0.9718196392059326,0.9661835432052612,0.955716609954834,0.9694041609764099,0.955716609954834,0.9637681245803833,0.9766505360603333,0.9653784036636353,0.9694041609764099,0.9726247787475586
11,0.1736842105263158,0.9621577858924866,0.9694041609764099,0.9718196392059326,0.9629629850387573,0.9524959921836853,0.95652174949646,0.9605475068092346,0.9605475068092346,0.9645732641220093,0.9653784036636353,0.9637681245803833,0.9637681245803833,0.9750402569770813,0.9621577858924866,0.9597423672676086,0.9597423672676086,0.9661835432052612,0.9613526463508606,0.9476650357246399,0.9613526463508606,0.9508856534957886,0.9589371681213379,0.9726247787475586,0.9613526463508606,0.9637681245803833,0.9645732641220093
12,0.18947368421052632,0.9541062712669373,0.967793881893158,0.9653784036636353,0.9541062712669373,0.9428341388702393,0.9444444179534912,0.9492753744125366,0.9533011317253113,0.9573268890380859,0.9541062712669373,0.9549114108085632,0.9589371681213379,0.9710144996643066,0.9533011317253113,0.9508856534957886,0.955716609954834,0.9613526463508606,0.9533011317253113,0.9404186606407166,0.9549114108085632,0.9412238597869873,0.9533011317253113,0.9613526463508606,0.9541062712669373,0.9597423672676086,0.9533011317253113
13,0.20526315789473684,0.945249617099762,0.9589371681213379,0.9589371681213379,0.945249617099762,0.9323671460151672,0.9355877637863159,0.9388083815574646,0.9412238597869873,0.9460547566413879,0.9476650357246399,0.9468598961830139,0.9508856534957886,0.9653784036636353,0.9436392784118652,0.9428341388702393,0.945249617099762,0.9541062712669373,0.9436392784118652,0.9347826242446899,0.9492753744125366,0.9331722855567932,0.9428341388702393,0.9524959921836853,0.9444444179534912,0.9541062712669373,0.945249617099762
14,0.2210526315789474,0.9363929033279419,0.9492753744125366,0.9484702348709106,0.9363929033279419,0.9186795353889465,0.9275362491607666,0.9291465282440186,0.9275362491607666,0.9388083815574646,0.9371980428695679,0.9388083815574646,0.9371980428695679,0.9500805139541626,0.9315620064735413,0.9323671460151672,0.9355877637863159,0.9468598961830139,0.9347826242446899,0.9227052927017212,0.9420289993286133,0.9194847345352173,0.9323671460151672,0.9468598961830139,0.9396135210990906,0.9363929033279419,0.9388083815574646
15,0.2368421052631579,0.9251207709312439,0.9420289993286133,0.9420289993286133,0.9251207709312439,0.9098228812217712,0.9178743958473206,0.9146537780761719,0.9154589176177979,0.9315620064735413,0.9291465282440186,0.9291465282440186,0.9291465282440186,0.9380032420158386,0.9235104918479919,0.9235104918479919,0.9291465282440186,0.9355877637863159,0.9251207709312439,0.9146537780761719,0.9323671460151672,0.9057971239089966,0.9227052927017212,0.9355877637863159,0.9243156313896179,0.9275362491607666,0.9251207709312439
16,0.25263157894736843,0.9178743958473206,0.9291465282440186,0.9291465282440186,0.9138486385345459,0.8921095132827759,0.9082125425338745,0.9001610279083252,0.9082125425338745,0.9243156313896179,0.9178743958473206,0.9202898740768433,0.9186795353889465,0.9299516677856445,0.9146537780761719,0.9138486385345459,0.9194847345352173,0.9227052927017212,0.9114331603050232,0.9017713069915771,0.9219001531600952,0.8953301310539246,0.9066022634506226,0.9219001531600952,0.9178743958473206,0.9194847345352173,0.9138486385345459
17,0.26842105263157895,0.9057971239089966,0.9162640571594238,0.9170692563056946,0.8961352705955505,0.8711755275726318,0.8913043737411499,0.8872785568237305,0.8985507488250732,0.9178743958473206,0.9114331603050232,0.9106280207633972,0.9098228812217712,0.9219001531600952,0.9001610279083252,0.9001610279083252,0.9057971239089966,0.9114331603050232,0.8985507488250732,0.8832527995109558,0.9114331603050232,0.8856682777404785,0.8969404101371765,0.9138486385345459,0.9066022634506226,0.9106280207633972,0.8945249319076538
18,0.28421052631578947,0.8904991745948792,0.9033816456794739,0.9066022634506226,0.8840579986572266,0.8526570200920105,0.8792270421981812,0.8727858066558838,0.8872785568237305,0.9017713069915771,0.8937197923660278,0.8953301310539246,0.8953301310539246,0.9074074029922485,0.8840579986572266,0.8864734172821045,0.8921095132827759,0.9025765061378479,0.8856682777404785,0.8655394315719604,0.9025765061378479,0.8752012848854065,0.8872785568237305,0.9009661674499512,0.8904991745948792,0.8977455496788025,0.8760064244270325
19,0.3,0.8743961453437805,0.8864734172821045,0.8921095132827759,0.8687600493431091,0.8373590707778931,0.8623188734054565,0.8566827774047852,0.8695652484893799,0.8776167631149292,0.8792270421981812,0.8776167631149292,0.8711755275726318,0.8880837559700012,0.8695652484893799,0.8679549098014832,0.8832527995109558,0.8872785568237305,0.8655394315719604,0.8494364023208618,0.8848631381988525,0.8566827774047852,0.8784219026565552,0.8864734172821045,0.8743961453437805,0.8800321817398071,0.8566827774047852


==> figs/adv_examples/constrained/LinfPGD.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.999194860458374,1.0,0.999194860458374,0.9975845217704773,0.9967793822288513,1.0,1.0,0.998389720916748,0.999194860458374,0.998389720916748,0.998389720916748,0.9975845217704773,1.0,0.999194860458374,0.999194860458374,0.998389720916748,1.0,0.998389720916748,1.0,0.999194860458374,0.9951691031455994,0.998389720916748,1.0,0.998389720916748,1.0,1.0
1,0.0005263157894736842,0.9975845217704773,0.9975845217704773,0.999194860458374,0.9975845217704773,0.9951691031455994,0.998389720916748,1.0,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9975845217704773,0.9975845217704773,1.0,0.9975845217704773,0.9967793822288513,0.9975845217704773,1.0,0.9959742426872253,0.9975845217704773,0.999194860458374,0.9927536249160767,0.9967793822288513,0.999194860458374,0.998389720916748,1.0,0.9975845217704773
2,0.0010526315789473684,0.9967793822288513,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9919484853744507,0.9943639039993286,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9967793822288513,0.998389720916748,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9975845217704773,0.9927536249160767,0.9959742426872253,0.9967793822288513,0.9911433458328247,0.9951691031455994,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9967793822288513
3,0.0015789473684210526,0.9943639039993286,0.9943639039993286,0.9959742426872253,0.9951691031455994,0.989533007144928,0.9919484853744507,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.9935587644577026,0.9935587644577026,0.9943639039993286,0.9975845217704773,0.9943639039993286,0.9935587644577026,0.9951691031455994,0.9943639039993286,0.9927536249160767,0.990338146686554,0.9959742426872253,0.9871175289154053,0.9911433458328247,0.9959742426872253,0.9959742426872253,0.990338146686554,0.9951691031455994
4,0.002105263157894737,0.9919484853744507,0.9911433458328247,0.9951691031455994,0.9919484853744507,0.9847021102905273,0.9911433458328247,0.9935587644577026,0.9927536249160767,0.9919484853744507,0.9911433458328247,0.9911433458328247,0.9927536249160767,0.9967793822288513,0.988727867603302,0.990338146686554,0.9919484853744507,0.9919484853744507,0.988727867603302,0.9871175289154053,0.9927536249160767,0.9822866320610046,0.9863123893737793,0.9943639039993286,0.9927536249160767,0.989533007144928,0.9919484853744507
5,0.002631578947368421,0.987922728061676,0.990338146686554,0.9935587644577026,0.9855072498321533,0.9798711538314819,0.9855072498321533,0.989533007144928,0.987922728061676,0.9855072498321533,0.989533007144928,0.989533007144928,0.987922728061676,0.9919484853744507,0.9863123893737793,0.9863123893737793,0.9871175289154053,0.989533007144928,0.9863123893737793,0.9838969707489014,0.987922728061676,0.979066014289856,0.9863123893737793,0.9919484853744507,0.989533007144928,0.9822866320610046,0.988727867603302
6,0.003157894736842105,0.9822866320610046,0.987922728061676,0.9911433458328247,0.9822866320610046,0.9750402569770813,0.9806763529777527,0.9847021102905273,0.9830917716026306,0.9806763529777527,0.9855072498321533,0.9855072498321533,0.9798711538314819,0.9863123893737793,0.9822866320610046,0.9822866320610046,0.9838969707489014,0.9855072498321533,0.9822866320610046,0.9734299778938293,0.9838969707489014,0.9734299778938293,0.9806763529777527,0.987922728061676,0.979066014289856,0.9814814925193787,0.9830917716026306
7,0.0036842105263157894,0.9766505360603333,0.9838969707489014,0.9847021102905273,0.9758453965187073,0.966988742351532,0.9718196392059326,0.977455735206604,0.977455735206604,0.9766505360603333,0.97826087474823,0.979066014289856,0.9742351174354553,0.9830917716026306,0.9758453965187073,0.9758453965187073,0.9758453965187073,0.979066014289856,0.97826087474823,0.9661835432052612,0.979066014289856,0.9629629850387573,0.9734299778938293,0.9847021102905273,0.9734299778938293,0.9758453965187073,0.979066014289856
8,0.004210526315789474,0.9685990214347839,0.9766505360603333,0.977455735206604,0.966988742351532,0.9629629850387573,0.966988742351532,0.9685990214347839,0.9702093601226807,0.9710144996643066,0.9750402569770813,0.9750402569770813,0.966988742351532,0.9758453965187073,0.9685990214347839,0.9694041609764099,0.9645732641220093,0.9742351174354553,0.966988742351532,0.9573268890380859,0.967793881893158,0.9573268890380859,0.9661835432052612,0.979066014289856,0.9637681245803833,0.9702093601226807,0.9734299778938293
9,0.004736842105263157,0.9613526463508606,0.9694041609764099,0.9718196392059326,0.9597423672676086,0.9524959921836853,0.9541062712669373,0.9629629850387573,0.9597423672676086,0.966988742351532,0.9653784036636353,0.9653784036636353,0.9621577858924866,0.9710144996643066,0.9613526463508606,0.9581320285797119,0.9589371681213379,0.9694041609764099,0.95652174949646,0.9444444179534912,0.9605475068092346,0.9500805139541626,0.9597423672676086,0.9718196392059326,0.9581320285797119,0.9621577858924866,0.9645732641220093
10,0.005263157894736842,0.9516907930374146,0.9613526463508606,0.9637681245803833,0.9484702348709106,0.9428341388702393,0.9428341388702393,0.9492753744125366,0.9468598961830139,0.9516907930374146,0.9549114108085632,0.9541062712669373,0.9516907930374146,0.9653784036636353,0.9500805139541626,0.9516907930374146,0.9508856534957886,0.9605475068092346,0.9508856534957886,0.9380032420158386,0.9541062712669373,0.9412238597869873,0.9492753744125366,0.9613526463508606,0.9533011317253113,0.95652174949646,0.9533011317253113
11,0.005789473684210527,0.9412238597869873,0.9533011317253113,0.955716609954834,0.9428341388702393,0.9307568669319153,0.9363929033279419,0.9355877637863159,0.9323671460151672,0.9420289993286133,0.9476650357246399,0.9476650357246399,0.9420289993286133,0.9549114108085632,0.9355877637863159,0.9396135210990906,0.9388083815574646,0.9533011317253113,0.9396135210990906,0.9251207709312439,0.9428341388702393,0.9259259104728699,0.9404186606407166,0.9516907930374146,0.9404186606407166,0.9412238597869873,0.9428341388702393
12,0.00631578947368421,0.9291465282440186,0.9420289993286133,0.945249617099762,0.9219001531600952,0.9138486385345459,0.9235104918479919,0.9227052927017212,0.9210950136184692,0.9307568669319153,0.9331722855567932,0.9323671460151672,0.9291465282440186,0.9428341388702393,0.9259259104728699,0.9315620064735413,0.9275362491607666,0.9436392784118652,0.9259259104728699,0.9146537780761719,0.9371980428695679,0.9130434989929199,0.9202898740768433,0.9388083815574646,0.9267311096191406,0.9323671460151672,0.9315620064735413
13,0.006842105263157894,0.9162640571594238,0.9323671460151672,0.9355877637863159,0.9082125425338745,0.8945249319076538,0.9066022634506226,0.9057971239089966,0.9082125425338745,0.9186795353889465,0.9202898740768433,0.9194847345352173,0.9162640571594238,0.9331722855567932,0.9090176820755005,0.9162640571594238,0.9162640571594238,0.9315620064735413,0.9122382998466492,0.8993558883666992,0.9219001531600952,0.9017713069915771,0.9066022634506226,0.9291465282440186,0.9162640571594238,0.9202898740768433,0.9130434989929199
14,0.007368421052631579,0.9009661674499512,0.9130434989929199,0.9130434989929199,0.8937197923660278,0.8800321817398071,0.8872785568237305,0.8937197923660278,0.8921095132827759,0.9025765061378479,0.9090176820755005,0.9090176820755005,0.9009661674499512,0.9194847345352173,0.8896940350532532,0.9041867852210999,0.9025765061378479,0.9178743958473206,0.8969404101371765,0.8792270421981812,0.9146537780761719,0.8872785568237305,0.8961352705955505,0.9186795353889465,0.9009661674499512,0.9090176820755005,0.8977455496788025
15,0.007894736842105263,0.8824476599693298,0.8969404101371765,0.8985507488250732,0.8760064244270325,0.8566827774047852,0.8760064244270325,0.8719806671142578,0.8735909461975098,0.8824476599693298,0.8929146528244019,0.8913043737411499,0.8816425204277039,0.8985507488250732,0.8752012848854065,0.8824476599693298,0.8888888955116272,0.9001610279083252,0.8784219026565552,0.8615136742591858,0.8961352705955505,0.8735909461975098,0.8832527995109558,0.9017713069915771,0.8808373808860779,0.8953301310539246,0.8671497702598572
16,0.008421052631578947,0.8631240129470825,0.8792270421981812,0.8792270421981812,0.8582930564880371,0.8341385126113892,0.8582930564880371,0.8558776378631592,0.8518518209457397,0.8663445711135864,0.8752012848854065,0.8752012848854065,0.8631240129470825,0.8784219026565552,0.8566827774047852,0.8671497702598572,0.8792270421981812,0.8832527995109558,0.8607085347175598,0.8478260636329651,0.8776167631149292,0.8502415418624878,0.8631240129470825,0.8880837559700012,0.8631240129470825,0.8776167631149292,0.8510466814041138
17,0.008947368421052631,0.8454106450080872,0.8623188734054565,0.8615136742591858,0.8389694094657898,0.8148148059844971,0.8405796885490417,0.8397745490074158,0.8357487916946411,0.8526570200920105,0.8655394315719604,0.8663445711135864,0.8413848876953125,0.8631240129470825,0.8413848876953125,0.8454106450080872,0.8615136742591858,0.8582930564880371,0.8413848876953125,0.8293075561523438,0.8558776378631592,0.8285024166107178,0.8462157845497131,0.8735909461975098,0.8454106450080872,0.8534621596336365,0.8341385126113892
18,0.009473684210526315,0.8260869383811951,0.8454106450080872,0.8429951667785645,0.816425085067749,0.793880820274353,0.8212560415267944,0.8188405632972717,0.8172302842140198,0.8236714601516724,0.8438003063201904,0.8438003063201904,0.8260869383811951,0.8397745490074158,0.8236714601516724,0.8228663206100464,0.8446054458618164,0.8373590707778931,0.8180354237556458,0.8059581518173218,0.8317230343818665,0.804347813129425,0.8268921375274658,0.8494364023208618,0.8301126956939697,0.8341385126113892,0.8083735704421997
19,0.01,0.8035426735877991,0.8228663206100464,0.8188405632972717,0.7858293056488037,0.773751974105835,0.7995169162750244,0.7987117767333984,0.7906602025032043,0.8035426735877991,0.8196457624435425,0.8220611810684204,0.7979066371917725,0.8196457624435425,0.7906602025032043,0.8035426735877991,0.8236714601516724,0.815619945526123,0.8003220558166504,0.7882447838783264,0.8083735704421997,0.7793880701065063,0.8132045269012451,0.8268921375274658,0.8132045269012451,0.8132045269012451,0.7842190265655518


==> figs/adv_examples/vanilla/FGM.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.021052631578947368,0.9935587644577026,0.9967793822288513,0.9927536249160767,0.9959742426872253,0.9919484853744507,0.9959742426872253,0.9927536249160767,0.990338146686554,0.9919484853744507,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9935587644577026,0.9927536249160767,0.9959742426872253,0.9927536249160767,0.9951691031455994,0.9935587644577026,0.9911433458328247,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9943639039993286,0.9935587644577026,0.9959742426872253
2,0.042105263157894736,0.990338146686554,0.9951691031455994,0.987922728061676,0.9935587644577026,0.989533007144928,0.9927536249160767,0.989533007144928,0.9830917716026306,0.990338146686554,0.9927536249160767,0.989533007144928,0.9927536249160767,0.9911433458328247,0.987922728061676,0.988727867603302,0.9943639039993286,0.9838969707489014,0.990338146686554,0.988727867603302,0.9871175289154053,0.990338146686554,0.990338146686554,0.9838969707489014,0.9911433458328247,0.987922728061676,0.9919484853744507
3,0.06315789473684211,0.9838969707489014,0.989533007144928,0.9822866320610046,0.9822866320610046,0.9814814925193787,0.987922728061676,0.9838969707489014,0.9742351174354553,0.9838969707489014,0.987922728061676,0.9830917716026306,0.9855072498321533,0.9830917716026306,0.9838969707489014,0.9847021102905273,0.990338146686554,0.979066014289856,0.9847021102905273,0.979066014289856,0.9814814925193787,0.9830917716026306,0.9847021102905273,0.9798711538314819,0.9871175289154053,0.9838969707489014,0.987922728061676
4,0.08421052631578947,0.9758453965187073,0.9822866320610046,0.9734299778938293,0.9758453965187073,0.9750402569770813,0.9766505360603333,0.97826087474823,0.9645732641220093,0.9742351174354553,0.9838969707489014,0.977455735206604,0.97826087474823,0.9758453965187073,0.979066014289856,0.9766505360603333,0.9806763529777527,0.9718196392059326,0.9750402569770813,0.9710144996643066,0.9734299778938293,0.9734299778938293,0.979066014289856,0.9702093601226807,0.9750402569770813,0.9750402569770813,0.9830917716026306
5,0.10526315789473684,0.9661835432052612,0.9766505360603333,0.9661835432052612,0.9661835432052612,0.9710144996643066,0.967793881893158,0.9653784036636353,0.955716609954834,0.9629629850387573,0.9750402569770813,0.9645732641220093,0.9685990214347839,0.9629629850387573,0.966988742351532,0.9661835432052612,0.9710144996643066,0.9661835432052612,0.9581320285797119,0.9645732641220093,0.9645732641220093,0.9637681245803833,0.9710144996643066,0.9589371681213379,0.9613526463508606,0.9661835432052612,0.9685990214347839
6,0.12631578947368421,0.9533011317253113,0.9661835432052612,0.9541062712669373,0.9508856534957886,0.95652174949646,0.9573268890380859,0.9524959921836853,0.9460547566413879,0.9533011317253113,0.9637681245803833,0.9516907930374146,0.9508856534957886,0.9508856534957886,0.955716609954834,0.9508856534957886,0.9573268890380859,0.9508856534957886,0.9484702348709106,0.9541062712669373,0.9516907930374146,0.9581320285797119,0.9605475068092346,0.9508856534957886,0.9476650357246399,0.9581320285797119,0.9581320285797119
7,0.14736842105263157,0.9404186606407166,0.955716609954834,0.933977484703064,0.9436392784118652,0.9436392784118652,0.9436392784118652,0.9420289993286133,0.9363929033279419,0.9420289993286133,0.9533011317253113,0.9380032420158386,0.9380032420158386,0.9355877637863159,0.9404186606407166,0.9355877637863159,0.9388083815574646,0.9404186606407166,0.9371980428695679,0.9380032420158386,0.9404186606407166,0.9444444179534912,0.9508856534957886,0.9428341388702393,0.9259259104728699,0.9404186606407166,0.9436392784118652
8,0.16842105263157894,0.9243156313896179,0.9412238597869873,0.9186795353889465,0.9283413887023926,0.9307568669319153,0.9267311096191406,0.9307568669319153,0.9210950136184692,0.9243156313896179,0.9428341388702393,0.9202898740768433,0.9275362491607666,0.9194847345352173,0.9194847345352173,0.9202898740768433,0.9170692563056946,0.9243156313896179,0.9170692563056946,0.9162640571594238,0.9267311096191406,0.9259259104728699,0.9380032420158386,0.9315620064735413,0.9146537780761719,0.9219001531600952,0.9259259104728699
9,0.18947368421052632,0.9049919247627258,0.9227052927017212,0.9041867852210999,0.9122382998466492,0.9154589176177979,0.9114331603050232,0.9154589176177979,0.9049919247627258,0.9041867852210999,0.9227052927017212,0.9066022634506226,0.9122382998466492,0.9041867852210999,0.9017713069915771,0.9049919247627258,0.9025765061378479,0.9033816456794739,0.9025765061378479,0.9025765061378479,0.9049919247627258,0.9146537780761719,0.9219001531600952,0.9130434989929199,0.9017713069915771,0.9001610279083252,0.9066022634506226
10,0.21052631578947367,0.8896940350532532,0.9009661674499512,0.8888888955116272,0.8977455496788025,0.8977455496788025,0.8896940350532532,0.8929146528244019,0.8913043737411499,0.8808373808860779,0.9122382998466492,0.8904991745948792,0.8953301310539246,0.8913043737411499,0.8743961453437805,0.8880837559700012,0.8856682777404785,0.8840579986572266,0.8856682777404785,0.8808373808860779,0.8824476599693298,0.8904991745948792,0.9041867852210999,0.8896940350532532,0.8824476599693298,0.8776167631149292,0.8856682777404785
11,0.23157894736842105,0.8695652484893799,0.8784219026565552,0.8663445711135864,0.8848631381988525,0.8776167631149292,0.8727858066558838,0.8727858066558838,0.8679549098014832,0.8655394315719604,0.8880837559700012,0.8711755275726318,0.8776167631149292,0.8599033951759338,0.8615136742591858,0.8703703880310059,0.8695652484893799,0.8599033951759338,0.8671497702598572,0.8647342920303345,0.8574879169464111,0.8735909461975098,0.8792270421981812,0.8792270421981812,0.8655394315719604,0.8550724983215332,0.8623188734054565
12,0.25263157894736843,0.8470209240913391,0.8558776378631592,0.8446054458618164,0.8623188734054565,0.8631240129470825,0.8470209240913391,0.8542672991752625,0.8542672991752625,0.8438003063201904,0.8711755275726318,0.8470209240913391,0.8534621596336365,0.8357487916946411,0.8381642699241638,0.8518518209457397,0.8421900272369385,0.8454106450080872,0.8470209240913391,0.8397745490074158,0.8365539312362671,0.8478260636329651,0.8647342920303345,0.8550724983215332,0.8502415418624878,0.8341385126113892,0.8389694094657898
13,0.2736842105263158,0.8293075561523438,0.8341385126113892,0.8309178948402405,0.8397745490074158,0.8365539312362671,0.8244766592979431,0.8365539312362671,0.8325281739234924,0.8180354237556458,0.8478260636329651,0.8317230343818665,0.8220611810684204,0.8172302842140198,0.816425085067749,0.8317230343818665,0.8180354237556458,0.8180354237556458,0.8341385126113892,0.8244766592979431,0.8196457624435425,0.8228663206100464,0.8438003063201904,0.8293075561523438,0.8381642699241638,0.8091787099838257,0.8228663206100464
14,0.29473684210526313,0.8083735704421997,0.8132045269012451,0.8083735704421997,0.815619945526123,0.8083735704421997,0.8107890486717224,0.8107890486717224,0.8140096664428711,0.7995169162750244,0.8220611810684204,0.8123993873596191,0.8027375340461731,0.793880820274353,0.804347813129425,0.8099839091300964,0.7954911589622498,0.7979066371917725,0.8140096664428711,0.8011271953582764,0.7954911589622498,0.8075684309005737,0.8196457624435425,0.8075684309005737,0.8204509019851685,0.7866344451904297,0.8051530122756958
15,0.3157894736842105,0.7858293056488037,0.7954911589622498,0.7777777910232544,0.7914654016494751,0.7858293056488037,0.7882447838783264,0.7898550629615784,0.793880820274353,0.7809984087944031,0.793880820274353,0.793075680732727,0.7793880701065063,0.7689210772514343,0.781803548336029,0.7850241661071777,0.7697262763977051,0.7761674523353577,0.7874395847320557,0.7753623127937317,0.7753623127937317,0.7842190265655518,0.7954911589622498,0.7922705411911011,0.7995169162750244,0.7640901803970337,0.7882447838783264
16,0.3368421052631579,0.7665055990219116,0.7785829305648804,0.760064423084259,0.7769726514816284,0.760064423084259,0.7673107981681824,0.7761674523353577,0.772141695022583,0.7576489448547363,0.772141695022583,0.773751974105835,0.761674702167511,0.7423510551452637,0.7536231875419617,0.771336555480957,0.748792290687561,0.7568438053131104,0.760869562625885,0.7576489448547363,0.751207709312439,0.7689210772514343,0.7850241661071777,0.772946834564209,0.7745571732521057,0.7375200986862183,0.7665055990219116
17,0.35789473684210527,0.7463768124580383,0.7584540843963623,0.7431561946868896,0.7552335262298584,0.7439613342285156,0.751207709312439,0.7536231875419617,0.749597430229187,0.7310788631439209,0.7463768124580383,0.7520128488540649,0.7431561946868896,0.726248025894165,0.727053165435791,0.7536231875419617,0.7302737236022949,0.7463768124580383,0.7415459156036377,0.7383252382278442,0.7310788631439209,0.749597430229187,0.7657004594802856,0.751207709312439,0.7552335262298584,0.7125604152679443,0.7447664737701416
18,0.37894736842105264,0.7310788631439209,0.750402569770813,0.7190016508102417,0.7423510551452637,0.7310788631439209,0.7310788631439209,0.7367149591445923,0.727053165435791,0.7117552161216736,0.7310788631439209,0.7318840622901917,0.7246376872062683,0.706924319267273,0.7093397378921509,0.739935576915741,0.7141706943511963,0.7334944009780884,0.7206119298934937,0.7342995405197144,0.7190016508102417,0.7326892018318176,0.750402569770813,0.727858304977417,0.7334944009780884,0.6948469877243042,0.7222222089767456
19,0.4,0.7125604152679443,0.7326892018318176,0.705314040184021,0.729468584060669,0.7149758338928223,0.7117552161216736,0.7157809734344482,0.706924319267273,0.6964573264122009,0.7165861129760742,0.7190016508102417,0.7045088410377502,0.6867954730987549,0.6956521272659302,0.726248025894165,0.6964573264122009,0.7141706943511963,0.6924315690994263,0.7165861129760742,0.7012882232666016,0.7133655548095703,0.7375200986862183,0.7125604152679443,0.7230273485183716,0.6779388189315796,0.7004830837249756


==> figs/adv_examples/vanilla/FGSM.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.0005263157894736842,0.9943639039993286,0.9967793822288513,0.9927536249160767,0.9959742426872253,0.9919484853744507,0.9959742426872253,0.9927536249160767,0.990338146686554,0.9919484853744507,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9935587644577026,0.9927536249160767,0.9951691031455994,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9919484853744507,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9943639039993286,0.9935587644577026,0.9967793822288513
2,0.0010526315789473684,0.990338146686554,0.9951691031455994,0.987922728061676,0.9911433458328247,0.990338146686554,0.9927536249160767,0.988727867603302,0.9830917716026306,0.990338146686554,0.9927536249160767,0.988727867603302,0.9927536249160767,0.990338146686554,0.989533007144928,0.988727867603302,0.9943639039993286,0.9847021102905273,0.989533007144928,0.988727867603302,0.9871175289154053,0.990338146686554,0.990338146686554,0.9838969707489014,0.9911433458328247,0.987922728061676,0.9927536249160767
3,0.0015789473684210526,0.9838969707489014,0.990338146686554,0.9822866320610046,0.9830917716026306,0.9830917716026306,0.988727867603302,0.9838969707489014,0.9742351174354553,0.9855072498321533,0.987922728061676,0.9830917716026306,0.9863123893737793,0.9838969707489014,0.9830917716026306,0.9855072498321533,0.988727867603302,0.979066014289856,0.9847021102905273,0.979066014289856,0.9806763529777527,0.9838969707489014,0.9855072498321533,0.9798711538314819,0.9871175289154053,0.9838969707489014,0.988727867603302
4,0.002105263157894737,0.9758453965187073,0.9814814925193787,0.9742351174354553,0.9750402569770813,0.9750402569770813,0.977455735206604,0.9766505360603333,0.967793881893158,0.9750402569770813,0.9822866320610046,0.977455735206604,0.97826087474823,0.9758453965187073,0.979066014289856,0.977455735206604,0.9814814925193787,0.9734299778938293,0.9742351174354553,0.9710144996643066,0.9726247787475586,0.9742351174354553,0.9798711538314819,0.9710144996643066,0.9742351174354553,0.9766505360603333,0.9838969707489014
5,0.002631578947368421,0.9661835432052612,0.9742351174354553,0.967793881893158,0.9661835432052612,0.9694041609764099,0.9694041609764099,0.967793881893158,0.955716609954834,0.9621577858924866,0.9766505360603333,0.9653784036636353,0.9694041609764099,0.9637681245803833,0.967793881893158,0.9661835432052612,0.9718196392059326,0.9661835432052612,0.9605475068092346,0.9661835432052612,0.9653784036636353,0.9661835432052612,0.9710144996643066,0.9589371681213379,0.9605475068092346,0.967793881893158,0.9694041609764099
6,0.003157894736842105,0.9541062712669373,0.9661835432052612,0.95652174949646,0.9541062712669373,0.9573268890380859,0.9573268890380859,0.9533011317253113,0.9468598961830139,0.955716609954834,0.9653784036636353,0.9541062712669373,0.9508856534957886,0.9524959921836853,0.95652174949646,0.9524959921836853,0.9573268890380859,0.9524959921836853,0.9500805139541626,0.9533011317253113,0.9541062712669373,0.95652174949646,0.9597423672676086,0.9516907930374146,0.9444444179534912,0.95652174949646,0.9597423672676086
7,0.0036842105263157894,0.9404186606407166,0.9549114108085632,0.9355877637863159,0.9436392784118652,0.9428341388702393,0.945249617099762,0.945249617099762,0.9363929033279419,0.9460547566413879,0.95652174949646,0.9396135210990906,0.9396135210990906,0.9363929033279419,0.9404186606407166,0.9404186606407166,0.9380032420158386,0.9380032420158386,0.9388083815574646,0.9396135210990906,0.9412238597869873,0.9468598961830139,0.9516907930374146,0.9436392784118652,0.9251207709312439,0.9404186606407166,0.9484702348709106
8,0.004210526315789474,0.9267311096191406,0.9428341388702393,0.9178743958473206,0.9315620064735413,0.9331722855567932,0.9283413887023926,0.9323671460151672,0.9235104918479919,0.9307568669319153,0.9412238597869873,0.9202898740768433,0.9275362491607666,0.9243156313896179,0.9219001531600952,0.9235104918479919,0.9186795353889465,0.9243156313896179,0.9178743958473206,0.9210950136184692,0.9267311096191406,0.9283413887023926,0.9388083815574646,0.9323671460151672,0.9154589176177979,0.9243156313896179,0.9291465282440186
9,0.004736842105263157,0.9074074029922485,0.9251207709312439,0.9049919247627258,0.9130434989929199,0.9162640571594238,0.9154589176177979,0.9138486385345459,0.9082125425338745,0.9057971239089966,0.9275362491607666,0.9074074029922485,0.9154589176177979,0.9057971239089966,0.9033816456794739,0.9057971239089966,0.9033816456794739,0.9001610279083252,0.9057971239089966,0.8993558883666992,0.9090176820755005,0.9106280207633972,0.9235104918479919,0.9178743958473206,0.9025765061378479,0.9074074029922485,0.9074074029922485
10,0.005263157894736842,0.8921095132827759,0.9049919247627258,0.8872785568237305,0.9001610279083252,0.8921095132827759,0.8961352705955505,0.8993558883666992,0.8921095132827759,0.8848631381988525,0.9106280207633972,0.8945249319076538,0.8961352705955505,0.8904991745948792,0.8800321817398071,0.8929146528244019,0.8921095132827759,0.8816425204277039,0.8929146528244019,0.8808373808860779,0.8880837559700012,0.8961352705955505,0.9041867852210999,0.8985507488250732,0.8864734172821045,0.8848631381988525,0.8864734172821045
11,0.005789473684210527,0.8703703880310059,0.8808373808860779,0.8687600493431091,0.8872785568237305,0.8784219026565552,0.8760064244270325,0.8768116235733032,0.8719806671142578,0.8679549098014832,0.8945249319076538,0.8695652484893799,0.8808373808860779,0.8639291524887085,0.8647342920303345,0.8703703880310059,0.8703703880310059,0.8615136742591858,0.8719806671142578,0.8639291524887085,0.8719806671142578,0.8695652484893799,0.8816425204277039,0.8792270421981812,0.8655394315719604,0.8566827774047852,0.8607085347175598
12,0.00631578947368421,0.8526570200920105,0.8590981960296631,0.8510466814041138,0.8687600493431091,0.8607085347175598,0.8526570200920105,0.8574879169464111,0.8590981960296631,0.8486312627792358,0.8760064244270325,0.8494364023208618,0.8558776378631592,0.8413848876953125,0.8413848876953125,0.8558776378631592,0.8462157845497131,0.8462157845497131,0.8542672991752625,0.8494364023208618,0.8438003063201904,0.8542672991752625,0.8671497702598572,0.8558776378631592,0.8510466814041138,0.8357487916946411,0.8405796885490417
13,0.006842105263157894,0.8317230343818665,0.8357487916946411,0.8285024166107178,0.8413848876953125,0.8341385126113892,0.8357487916946411,0.8389694094657898,0.8438003063201904,0.8252817988395691,0.8510466814041138,0.8333333134651184,0.8293075561523438,0.8180354237556458,0.8204509019851685,0.8365539312362671,0.8236714601516724,0.8212560415267944,0.8357487916946411,0.8244766592979431,0.8236714601516724,0.8317230343818665,0.8446054458618164,0.8285024166107178,0.8389694094657898,0.8107890486717224,0.8252817988395691
14,0.007368421052631579,0.8115941882133484,0.816425085067749,0.8115941882133484,0.8188405632972717,0.8115941882133484,0.8115941882133484,0.8188405632972717,0.8204509019851685,0.8051530122756958,0.8285024166107178,0.8140096664428711,0.8107890486717224,0.7971014380455017,0.8051530122756958,0.8123993873596191,0.7971014380455017,0.8035426735877991,0.8180354237556458,0.8019323348999023,0.7995169162750244,0.8099839091300964,0.8140096664428711,0.8132045269012451,0.8244766592979431,0.7858293056488037,0.8099839091300964
15,0.007894736842105263,0.7922705411911011,0.794685959815979,0.783413827419281,0.7995169162750244,0.793880820274353,0.7979066371917725,0.7962962985038757,0.8019323348999023,0.782608687877655,0.7971014380455017,0.7971014380455017,0.7866344451904297,0.772141695022583,0.7769726514816284,0.7914654016494751,0.7761674523353577,0.7850241661071777,0.794685959815979,0.783413827419281,0.7793880701065063,0.7922705411911011,0.8035426735877991,0.794685959815979,0.8059581518173218,0.7697262763977051,0.7914654016494751
16,0.008421052631578947,0.7697262763977051,0.7809984087944031,0.7648953199386597,0.7689210772514343,0.771336555480957,0.7793880701065063,0.7793880701065063,0.781803548336029,0.7632850408554077,0.772946834564209,0.7777777910232544,0.7648953199386597,0.7439613342285156,0.7528180480003357,0.772141695022583,0.7536231875419617,0.7665055990219116,0.7697262763977051,0.7640901803970337,0.7576489448547363,0.773751974105835,0.7858293056488037,0.771336555480957,0.782608687877655,0.7455716133117676,0.7681159377098083
17,0.008947368421052631,0.750402569770813,0.7657004594802856,0.7455716133117676,0.7552335262298584,0.750402569770813,0.7576489448547363,0.7584540843963623,0.7584540843963623,0.7383252382278442,0.7568438053131104,0.7584540843963623,0.7439613342285156,0.729468584060669,0.7383252382278442,0.761674702167511,0.7334944009780884,0.749597430229187,0.7463768124580383,0.7463768124580383,0.7367149591445923,0.7536231875419617,0.770531415939331,0.7576489448547363,0.7560386657714844,0.728663444519043,0.7415459156036377
18,0.009473684210526315,0.7367149591445923,0.7544283270835876,0.726248025894165,0.7447664737701416,0.726248025894165,0.7367149591445923,0.7367149591445923,0.7359098196029663,0.718196451663971,0.739130437374115,0.739935576915741,0.727858304977417,0.7133655548095703,0.717391312122345,0.7439613342285156,0.7198067903518677,0.739130437374115,0.7230273485183716,0.7367149591445923,0.7246376872062683,0.7375200986862183,0.7536231875419617,0.7367149591445923,0.7383252382278442,0.7020933628082275,0.7254428267478943
19,0.01,0.7190016508102417,0.7439613342285156,0.7141706943511963,0.7334944009780884,0.7157809734344482,0.7190016508102417,0.7214170694351196,0.7141706943511963,0.7045088410377502,0.7230273485183716,0.7254428267478943,0.7045088410377502,0.6924315690994263,0.6996779441833496,0.7302737236022949,0.7045088410377502,0.7246376872062683,0.7028985619544983,0.7238324880599976,0.7101449370384216,0.7246376872062683,0.739130437374115,0.7198067903518677,0.727053165435791,0.6819645762443542,0.706924319267273


==> figs/adv_examples/vanilla/GaussianBlurAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.15789473684210525,0.9959742426872253,0.9975845217704773,0.9967793822288513,0.9967793822288513,0.9935587644577026,0.9959742426872253,0.9967793822288513,0.9927536249160767,0.9943639039993286,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9943639039993286,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9935587644577026,0.998389720916748,0.9975845217704773,0.9967793822288513
2,0.3157894736842105,0.9951691031455994,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9935587644577026,0.9951691031455994,0.9967793822288513,0.988727867603302,0.9935587644577026,0.998389720916748,0.9959742426872253,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9951691031455994,0.9967793822288513,0.9927536249160767,0.9959742426872253,0.9951691031455994,0.9943639039993286,0.9919484853744507,0.9935587644577026,0.9919484853744507,0.9943639039993286,0.9951691031455994,0.9967793822288513
3,0.47368421052631576,0.9927536249160767,0.9951691031455994,0.9959742426872253,0.9943639039993286,0.9927536249160767,0.9935587644577026,0.9943639039993286,0.9871175289154053,0.990338146686554,0.9967793822288513,0.9943639039993286,0.9911433458328247,0.9935587644577026,0.9927536249160767,0.9943639039993286,0.9951691031455994,0.9919484853744507,0.9943639039993286,0.9919484853744507,0.9911433458328247,0.990338146686554,0.9911433458328247,0.988727867603302,0.9911433458328247,0.9927536249160767,0.9951691031455994
4,0.631578947368421,0.9911433458328247,0.9927536249160767,0.9935587644577026,0.9935587644577026,0.9911433458328247,0.9927536249160767,0.9919484853744507,0.9855072498321533,0.987922728061676,0.9935587644577026,0.9919484853744507,0.988727867603302,0.9911433458328247,0.990338146686554,0.9919484853744507,0.9935587644577026,0.989533007144928,0.9927536249160767,0.987922728061676,0.987922728061676,0.988727867603302,0.987922728061676,0.9871175289154053,0.988727867603302,0.990338146686554,0.9935587644577026
5,0.7894736842105263,0.987922728061676,0.989533007144928,0.9911433458328247,0.9911433458328247,0.9855072498321533,0.988727867603302,0.987922728061676,0.9822866320610046,0.9847021102905273,0.990338146686554,0.987922728061676,0.988727867603302,0.9863123893737793,0.987922728061676,0.989533007144928,0.987922728061676,0.9855072498321533,0.989533007144928,0.9855072498321533,0.9847021102905273,0.9863123893737793,0.9863123893737793,0.9863123893737793,0.9847021102905273,0.988727867603302,0.9927536249160767
6,0.9473684210526315,0.9838969707489014,0.9838969707489014,0.9855072498321533,0.989533007144928,0.9847021102905273,0.9863123893737793,0.9830917716026306,0.9758453965187073,0.9766505360603333,0.9871175289154053,0.9830917716026306,0.9855072498321533,0.9814814925193787,0.9855072498321533,0.9863123893737793,0.9855072498321533,0.9830917716026306,0.9838969707489014,0.9814814925193787,0.9830917716026306,0.9814814925193787,0.9855072498321533,0.9830917716026306,0.9798711538314819,0.9814814925193787,0.990338146686554
7,1.1052631578947367,0.979066014289856,0.977455735206604,0.9798711538314819,0.9806763529777527,0.9814814925193787,0.9798711538314819,0.979066014289856,0.9702093601226807,0.9750402569770813,0.9822866320610046,0.9798711538314819,0.9814814925193787,0.9758453965187073,0.9806763529777527,0.9830917716026306,0.979066014289856,0.979066014289856,0.9798711538314819,0.9766505360603333,0.97826087474823,0.9766505360603333,0.979066014289856,0.9798711538314819,0.9734299778938293,0.9750402569770813,0.9855072498321533
8,1.263157894736842,0.9734299778938293,0.9742351174354553,0.9734299778938293,0.9734299778938293,0.97826087474823,0.9766505360603333,0.9685990214347839,0.9645732641220093,0.967793881893158,0.9758453965187073,0.9718196392059326,0.9750402569770813,0.9685990214347839,0.9702093601226807,0.9758453965187073,0.9710144996643066,0.9734299778938293,0.9694041609764099,0.9661835432052612,0.9734299778938293,0.9702093601226807,0.9734299778938293,0.9750402569770813,0.9653784036636353,0.9629629850387573,0.979066014289856
9,1.4210526315789473,0.9613526463508606,0.9694041609764099,0.9613526463508606,0.9694041609764099,0.9685990214347839,0.967793881893158,0.9613526463508606,0.9533011317253113,0.9613526463508606,0.9629629850387573,0.9589371681213379,0.9597423672676086,0.9605475068092346,0.9597423672676086,0.9685990214347839,0.9653784036636353,0.966988742351532,0.9605475068092346,0.95652174949646,0.9661835432052612,0.9637681245803833,0.9637681245803833,0.9613526463508606,0.95652174949646,0.9500805139541626,0.967793881893158
10,1.5789473684210527,0.9516907930374146,0.955716609954834,0.9508856534957886,0.9605475068092346,0.95652174949646,0.9541062712669373,0.9500805139541626,0.9428341388702393,0.9476650357246399,0.9533011317253113,0.9420289993286133,0.9533011317253113,0.9524959921836853,0.9468598961830139,0.9541062712669373,0.9516907930374146,0.9581320285797119,0.9533011317253113,0.9484702348709106,0.9516907930374146,0.95652174949646,0.9508856534957886,0.9460547566413879,0.9460547566413879,0.9396135210990906,0.9573268890380859
11,1.7368421052631577,0.9380032420158386,0.9404186606407166,0.9371980428695679,0.9500805139541626,0.9460547566413879,0.9404186606407166,0.933977484703064,0.9315620064735413,0.9355877637863159,0.9396135210990906,0.9291465282440186,0.9404186606407166,0.9307568669319153,0.9363929033279419,0.9404186606407166,0.9404186606407166,0.9380032420158386,0.9436392784118652,0.9363929033279419,0.9355877637863159,0.9444444179534912,0.9380032420158386,0.9363929033279419,0.9347826242446899,0.9275362491607666,0.9476650357246399
12,1.894736842105263,0.9235104918479919,0.9267311096191406,0.9243156313896179,0.9307568669319153,0.9267311096191406,0.9219001531600952,0.9267311096191406,0.9130434989929199,0.9194847345352173,0.9243156313896179,0.9122382998466492,0.9251207709312439,0.9106280207633972,0.9243156313896179,0.9227052927017212,0.9227052927017212,0.9202898740768433,0.9275362491607666,0.9251207709312439,0.9227052927017212,0.9331722855567932,0.9235104918479919,0.9227052927017212,0.9154589176177979,0.9074074029922485,0.9307568669319153
13,2.052631578947368,0.9041867852210999,0.9074074029922485,0.9138486385345459,0.9138486385345459,0.9162640571594238,0.9041867852210999,0.9057971239089966,0.8969404101371765,0.9025765061378479,0.9057971239089966,0.9001610279083252,0.9009661674499512,0.8864734172821045,0.9057971239089966,0.9001610279083252,0.9041867852210999,0.9017713069915771,0.9074074029922485,0.9130434989929199,0.9041867852210999,0.9178743958473206,0.9082125425338745,0.9033816456794739,0.8977455496788025,0.8904991745948792,0.9122382998466492
14,2.2105263157894735,0.8848631381988525,0.8977455496788025,0.8953301310539246,0.8961352705955505,0.8945249319076538,0.8880837559700012,0.8937197923660278,0.8711755275726318,0.8856682777404785,0.8824476599693298,0.8824476599693298,0.8824476599693298,0.8719806671142578,0.8832527995109558,0.8824476599693298,0.8848631381988525,0.8808373808860779,0.8880837559700012,0.8904991745948792,0.8784219026565552,0.8969404101371765,0.8904991745948792,0.8743961453437805,0.8848631381988525,0.8727858066558838,0.8945249319076538
15,2.3684210526315788,0.8663445711135864,0.8752012848854065,0.8792270421981812,0.8800321817398071,0.8735909461975098,0.8695652484893799,0.8711755275726318,0.8494364023208618,0.8703703880310059,0.8574879169464111,0.8566827774047852,0.8607085347175598,0.8446054458618164,0.8631240129470825,0.8679549098014832,0.8599033951759338,0.8599033951759338,0.8663445711135864,0.8695652484893799,0.8631240129470825,0.8743961453437805,0.8671497702598572,0.8566827774047852,0.8623188734054565,0.8470209240913391,0.8703703880310059
16,2.526315789473684,0.8438003063201904,0.8550724983215332,0.8526570200920105,0.8582930564880371,0.8518518209457397,0.8526570200920105,0.8454106450080872,0.8349436521530151,0.8470209240913391,0.8228663206100464,0.8405796885490417,0.8381642699241638,0.8244766592979431,0.8421900272369385,0.8478260636329651,0.8357487916946411,0.8373590707778931,0.8438003063201904,0.8518518209457397,0.8373590707778931,0.8526570200920105,0.8454106450080872,0.8389694094657898,0.8421900272369385,0.8196457624435425,0.8462157845497131
17,2.6842105263157894,0.8212560415267944,0.8341385126113892,0.8301126956939697,0.8260869383811951,0.8365539312362671,0.8373590707778931,0.8260869383811951,0.8067632913589478,0.8309178948402405,0.8011271953582764,0.8172302842140198,0.8188405632972717,0.7987117767333984,0.8132045269012451,0.8236714601516724,0.8132045269012451,0.8115941882133484,0.8236714601516724,0.8260869383811951,0.8132045269012451,0.8212560415267944,0.8268921375274658,0.8172302842140198,0.8140096664428711,0.794685959815979,0.8268921375274658
18,2.8421052631578947,0.7979066371917725,0.8091787099838257,0.8035426735877991,0.804347813129425,0.8172302842140198,0.8148148059844971,0.8091787099838257,0.7906602025032043,0.8075684309005737,0.773751974105835,0.7962962985038757,0.7979066371917725,0.773751974105835,0.793880820274353,0.7979066371917725,0.7906602025032043,0.793075680732727,0.7995169162750244,0.8075684309005737,0.782608687877655,0.7971014380455017,0.804347813129425,0.7866344451904297,0.7874395847320557,0.7689210772514343,0.8091787099838257
19,3.0,0.7761674523353577,0.7882447838783264,0.783413827419281,0.7777777910232544,0.7922705411911011,0.7962962985038757,0.7874395847320557,0.7673107981681824,0.7842190265655518,0.7528180480003357,0.7697262763977051,0.772946834564209,0.7536231875419617,0.7761674523353577,0.772946834564209,0.772141695022583,0.7761674523353577,0.7769726514816284,0.782608687877655,0.7552335262298584,0.782608687877655,0.7850241661071777,0.7592592239379883,0.7632850408554077,0.7423510551452637,0.7785829305648804


==> figs/adv_examples/vanilla/L2AdditiveGaussianNoiseAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.3684210526315789,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9943639039993286,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9967793822288513,0.9959742426872253,0.999194860458374,0.9959742426872253,0.9967793822288513,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9959742426872253,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
2,0.7368421052631579,0.9967793822288513,0.9975845217704773,0.9959742426872253,0.9967793822288513,0.9935587644577026,0.9967793822288513,0.9967793822288513,0.9935587644577026,0.9967793822288513,0.999194860458374,0.9975845217704773,0.9951691031455994,0.9951691031455994,0.998389720916748,0.9959742426872253,0.9967793822288513,0.9951691031455994,0.998389720916748,0.9975845217704773,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9967793822288513,0.9975845217704773,0.9975845217704773
3,1.1052631578947367,0.9959742426872253,0.9975845217704773,0.9959742426872253,0.9959742426872253,0.9927536249160767,0.9975845217704773,0.9959742426872253,0.9927536249160767,0.9967793822288513,0.9951691031455994,0.9975845217704773,0.9951691031455994,0.9943639039993286,0.9975845217704773,0.9935587644577026,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9919484853744507,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9943639039993286,0.9967793822288513
4,1.4736842105263157,0.9943639039993286,0.9951691031455994,0.9959742426872253,0.9935587644577026,0.9927536249160767,0.9935587644577026,0.998389720916748,0.9927536249160767,0.9935587644577026,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9919484853744507,0.9975845217704773,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9951691031455994,0.9943639039993286,0.989533007144928,0.9919484853744507,0.9927536249160767,0.9935587644577026,0.9943639039993286,0.9911433458328247,0.9975845217704773
5,1.8421052631578947,0.9919484853744507,0.9967793822288513,0.989533007144928,0.9927536249160767,0.9919484853744507,0.9927536249160767,0.9927536249160767,0.987922728061676,0.9919484853744507,0.9959742426872253,0.990338146686554,0.9935587644577026,0.988727867603302,0.9951691031455994,0.987922728061676,0.9927536249160767,0.9919484853744507,0.9927536249160767,0.989533007144928,0.9919484853744507,0.9911433458328247,0.9927536249160767,0.9911433458328247,0.9951691031455994,0.9919484853744507,0.998389720916748
6,2.2105263157894735,0.988727867603302,0.9919484853744507,0.9863123893737793,0.988727867603302,0.9871175289154053,0.987922728061676,0.9871175289154053,0.987922728061676,0.988727867603302,0.9919484853744507,0.9911433458328247,0.9951691031455994,0.9838969707489014,0.9935587644577026,0.987922728061676,0.988727867603302,0.988727867603302,0.9927536249160767,0.9871175289154053,0.987922728061676,0.9919484853744507,0.9911433458328247,0.9911433458328247,0.989533007144928,0.9847021102905273,0.9935587644577026
7,2.5789473684210527,0.9855072498321533,0.9919484853744507,0.9830917716026306,0.9822866320610046,0.9814814925193787,0.9863123893737793,0.9863123893737793,0.9830917716026306,0.989533007144928,0.9847021102905273,0.9863123893737793,0.990338146686554,0.9822866320610046,0.9871175289154053,0.9814814925193787,0.990338146686554,0.9855072498321533,0.9855072498321533,0.9830917716026306,0.9814814925193787,0.989533007144928,0.9838969707489014,0.9838969707489014,0.9830917716026306,0.9855072498321533,0.9911433458328247
8,2.9473684210526314,0.9806763529777527,0.987922728061676,0.9742351174354553,0.977455735206604,0.979066014289856,0.9806763529777527,0.9822866320610046,0.9750402569770813,0.9830917716026306,0.9830917716026306,0.97826087474823,0.987922728061676,0.979066014289856,0.9822866320610046,0.9726247787475586,0.9814814925193787,0.9798711538314819,0.9871175289154053,0.9742351174354553,0.9750402569770813,0.9838969707489014,0.9822866320610046,0.9806763529777527,0.9766505360603333,0.9742351174354553,0.9863123893737793
9,3.31578947368421,0.9718196392059326,0.9734299778938293,0.9661835432052612,0.9645732641220093,0.9718196392059326,0.9702093601226807,0.9734299778938293,0.9702093601226807,0.9766505360603333,0.9750402569770813,0.967793881893158,0.97826087474823,0.9621577858924866,0.9718196392059326,0.9645732641220093,0.977455735206604,0.9726247787475586,0.9702093601226807,0.9637681245803833,0.967793881893158,0.9726247787475586,0.9661835432052612,0.9742351174354553,0.9750402569770813,0.9645732641220093,0.9742351174354553
10,3.6842105263157894,0.9581320285797119,0.95652174949646,0.9516907930374146,0.9524959921836853,0.9605475068092346,0.9637681245803833,0.9549114108085632,0.9581320285797119,0.9653784036636353,0.9694041609764099,0.9605475068092346,0.9661835432052612,0.955716609954834,0.9637681245803833,0.9524959921836853,0.9629629850387573,0.9702093601226807,0.9541062712669373,0.9500805139541626,0.95652174949646,0.9621577858924866,0.9581320285797119,0.9549114108085632,0.9645732641220093,0.9573268890380859,0.9613526463508606
11,4.052631578947368,0.9468598961830139,0.9500805139541626,0.9363929033279419,0.9492753744125366,0.9412238597869873,0.9468598961830139,0.9363929033279419,0.9460547566413879,0.9436392784118652,0.9508856534957886,0.9420289993286133,0.9500805139541626,0.9436392784118652,0.9476650357246399,0.9388083815574646,0.9436392784118652,0.9524959921836853,0.9468598961830139,0.9396135210990906,0.9355877637863159,0.9492753744125366,0.9468598961830139,0.9516907930374146,0.9484702348709106,0.9315620064735413,0.9524959921836853
12,4.421052631578947,0.9291465282440186,0.9380032420158386,0.9170692563056946,0.9371980428695679,0.9162640571594238,0.9307568669319153,0.9194847345352173,0.9291465282440186,0.9275362491607666,0.9371980428695679,0.9219001531600952,0.9388083815574646,0.9259259104728699,0.9388083815574646,0.9162640571594238,0.9291465282440186,0.9371980428695679,0.9283413887023926,0.9202898740768433,0.9178743958473206,0.9355877637863159,0.9275362491607666,0.9396135210990906,0.9355877637863159,0.9138486385345459,0.9412238597869873
13,4.789473684210526,0.9098228812217712,0.9138486385345459,0.8977455496788025,0.9162640571594238,0.9041867852210999,0.9057971239089966,0.9082125425338745,0.9066022634506226,0.8953301310539246,0.9098228812217712,0.9098228812217712,0.9178743958473206,0.9009661674499512,0.9210950136184692,0.8985507488250732,0.9138486385345459,0.9210950136184692,0.9017713069915771,0.8921095132827759,0.8848631381988525,0.9106280207633972,0.9178743958473206,0.9315620064735413,0.9122382998466492,0.8977455496788025,0.9098228812217712
14,5.157894736842105,0.8832527995109558,0.8945249319076538,0.8582930564880371,0.8953301310539246,0.8808373808860779,0.8800321817398071,0.8800321817398071,0.8808373808860779,0.8792270421981812,0.8784219026565552,0.8784219026565552,0.9017713069915771,0.8768116235733032,0.9041867852210999,0.8832527995109558,0.8880837559700012,0.9074074029922485,0.8913043737411499,0.8752012848854065,0.8607085347175598,0.8896940350532532,0.8993558883666992,0.9049919247627258,0.8937197923660278,0.8494364023208618,0.8921095132827759
15,5.526315789473684,0.8582930564880371,0.8671497702598572,0.8438003063201904,0.8623188734054565,0.8639291524887085,0.8510466814041138,0.8470209240913391,0.8518518209457397,0.8542672991752625,0.8607085347175598,0.8582930564880371,0.8743961453437805,0.8566827774047852,0.8864734172821045,0.8421900272369385,0.8470209240913391,0.8792270421981812,0.8526570200920105,0.8421900272369385,0.8446054458618164,0.8623188734054565,0.8599033951759338,0.8848631381988525,0.8776167631149292,0.8317230343818665,0.8623188734054565
16,5.894736842105263,0.8349436521530151,0.8518518209457397,0.8123993873596191,0.8470209240913391,0.8212560415267944,0.8349436521530151,0.8276972770690918,0.8413848876953125,0.8236714601516724,0.8365539312362671,0.8212560415267944,0.8574879169464111,0.8252817988395691,0.8558776378631592,0.8115941882133484,0.8172302842140198,0.8510466814041138,0.8389694094657898,0.8204509019851685,0.8115941882133484,0.8349436521530151,0.8470209240913391,0.8566827774047852,0.8421900272369385,0.793075680732727,0.8405796885490417
17,6.263157894736842,0.8035426735877991,0.8091787099838257,0.7761674523353577,0.8172302842140198,0.8035426735877991,0.8051530122756958,0.8011271953582764,0.8035426735877991,0.7962962985038757,0.7954911589622498,0.8051530122756958,0.8172302842140198,0.8035426735877991,0.8389694094657898,0.781803548336029,0.7801932096481323,0.8132045269012451,0.7906602025032043,0.7753623127937317,0.773751974105835,0.8075684309005737,0.8268921375274658,0.8148148059844971,0.8107890486717224,0.7560386657714844,0.8132045269012451
18,6.63157894736842,0.7769726514816284,0.7890499234199524,0.749597430229187,0.7882447838783264,0.782608687877655,0.7568438053131104,0.7753623127937317,0.7793880701065063,0.7632850408554077,0.7769726514816284,0.7793880701065063,0.7809984087944031,0.770531415939331,0.8035426735877991,0.7326892018318176,0.7528180480003357,0.7979066371917725,0.7697262763977051,0.7552335262298584,0.7206119298934937,0.7793880701065063,0.7906602025032043,0.8027375340461731,0.7777777910232544,0.7302737236022949,0.7745571732521057
19,7.0,0.7334944009780884,0.7552335262298584,0.7085345983505249,0.7544283270835876,0.7326892018318176,0.7206119298934937,0.7342995405197144,0.7310788631439209,0.7246376872062683,0.7093397378921509,0.739130437374115,0.7359098196029663,0.7246376872062683,0.781803548336029,0.7004830837249756,0.7141706943511963,0.7673107981681824,0.7334944009780884,0.7238324880599976,0.6803542375564575,0.7528180480003357,0.761674702167511,0.7657004594802856,0.7463768124580383,0.6980676651000977,0.7383252382278442


==> figs/adv_examples/vanilla/L2AdditiveUniformNoiseAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.3684210526315789,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.9967793822288513,0.999194860458374,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.999194860458374
2,0.7368421052631579,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.9967793822288513,0.9935587644577026,0.9951691031455994,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.9951691031455994,0.9975845217704773,0.9959742426872253,0.9967793822288513,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9951691031455994,0.999194860458374
3,1.1052631578947367,0.9951691031455994,0.9975845217704773,0.9943639039993286,0.9943639039993286,0.9943639039993286,0.9975845217704773,0.9967793822288513,0.9927536249160767,0.9951691031455994,0.9975845217704773,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9967793822288513,0.9943639039993286,0.9959742426872253,0.9935587644577026,0.9967793822288513,0.9943639039993286,0.9951691031455994,0.9943639039993286,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9967793822288513,0.9975845217704773
4,1.4736842105263157,0.9943639039993286,0.9959742426872253,0.9919484853744507,0.9943639039993286,0.9943639039993286,0.9951691031455994,0.9943639039993286,0.989533007144928,0.9943639039993286,0.9967793822288513,0.9927536249160767,0.9935587644577026,0.9927536249160767,0.9959742426872253,0.9911433458328247,0.9959742426872253,0.9943639039993286,0.9967793822288513,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9927536249160767,0.9943639039993286,0.9967793822288513,0.9927536249160767,0.998389720916748
5,1.8421052631578947,0.9919484853744507,0.9943639039993286,0.9911433458328247,0.9911433458328247,0.9911433458328247,0.9943639039993286,0.9911433458328247,0.9871175289154053,0.9919484853744507,0.9935587644577026,0.9919484853744507,0.9919484853744507,0.9911433458328247,0.9919484853744507,0.9911433458328247,0.9943639039993286,0.9935587644577026,0.9951691031455994,0.988727867603302,0.987922728061676,0.9927536249160767,0.9911433458328247,0.9911433458328247,0.9935587644577026,0.987922728061676,0.998389720916748
6,2.2105263157894735,0.989533007144928,0.989533007144928,0.9855072498321533,0.989533007144928,0.9871175289154053,0.990338146686554,0.988727867603302,0.9871175289154053,0.988727867603302,0.9927536249160767,0.989533007144928,0.9943639039993286,0.988727867603302,0.9927536249160767,0.9919484853744507,0.9919484853744507,0.9871175289154053,0.9919484853744507,0.9871175289154053,0.9871175289154053,0.989533007144928,0.988727867603302,0.9911433458328247,0.989533007144928,0.987922728061676,0.9951691031455994
7,2.5789473684210527,0.9847021102905273,0.9855072498321533,0.9806763529777527,0.9814814925193787,0.9838969707489014,0.987922728061676,0.9855072498321533,0.9838969707489014,0.9838969707489014,0.989533007144928,0.987922728061676,0.988727867603302,0.9830917716026306,0.9871175289154053,0.9838969707489014,0.989533007144928,0.9863123893737793,0.988727867603302,0.9847021102905273,0.9814814925193787,0.9847021102905273,0.988727867603302,0.9814814925193787,0.9838969707489014,0.977455735206604,0.9911433458328247
8,2.9473684210526314,0.979066014289856,0.9830917716026306,0.9734299778938293,0.9750402569770813,0.9758453965187073,0.9814814925193787,0.9822866320610046,0.9766505360603333,0.979066014289856,0.9847021102905273,0.9822866320610046,0.9847021102905273,0.9806763529777527,0.9822866320610046,0.9806763529777527,0.979066014289856,0.9726247787475586,0.977455735206604,0.977455735206604,0.9758453965187073,0.97826087474823,0.9798711538314819,0.9750402569770813,0.9806763529777527,0.9726247787475586,0.9855072498321533
9,3.31578947368421,0.9710144996643066,0.977455735206604,0.967793881893158,0.9685990214347839,0.9661835432052612,0.9685990214347839,0.9710144996643066,0.9685990214347839,0.9742351174354553,0.9734299778938293,0.9766505360603333,0.977455735206604,0.9661835432052612,0.9734299778938293,0.9685990214347839,0.9710144996643066,0.9726247787475586,0.9685990214347839,0.966988742351532,0.9605475068092346,0.9758453965187073,0.9685990214347839,0.9726247787475586,0.9726247787475586,0.9694041609764099,0.9742351174354553
10,3.6842105263157894,0.9589371681213379,0.9621577858924866,0.955716609954834,0.955716609954834,0.955716609954834,0.966988742351532,0.9589371681213379,0.955716609954834,0.9581320285797119,0.9613526463508606,0.9549114108085632,0.9685990214347839,0.955716609954834,0.9694041609764099,0.9637681245803833,0.9605475068092346,0.9605475068092346,0.9573268890380859,0.9508856534957886,0.9573268890380859,0.966988742351532,0.9549114108085632,0.9645732641220093,0.9605475068092346,0.955716609954834,0.9613526463508606
11,4.052631578947368,0.9468598961830139,0.9476650357246399,0.9363929033279419,0.9484702348709106,0.9436392784118652,0.9492753744125366,0.9380032420158386,0.9428341388702393,0.9396135210990906,0.9549114108085632,0.9500805139541626,0.955716609954834,0.9436392784118652,0.9516907930374146,0.9388083815574646,0.9420289993286133,0.9533011317253113,0.9436392784118652,0.9331722855567932,0.9371980428695679,0.9468598961830139,0.9468598961830139,0.9484702348709106,0.955716609954834,0.9283413887023926,0.9524959921836853
12,4.421052631578947,0.9275362491607666,0.9259259104728699,0.9210950136184692,0.9355877637863159,0.9186795353889465,0.9275362491607666,0.9170692563056946,0.9210950136184692,0.9275362491607666,0.9267311096191406,0.9307568669319153,0.9307568669319153,0.9210950136184692,0.933977484703064,0.9275362491607666,0.9227052927017212,0.9371980428695679,0.9243156313896179,0.9227052927017212,0.9130434989929199,0.9307568669319153,0.9315620064735413,0.9404186606407166,0.9315620064735413,0.9098228812217712,0.9355877637863159
13,4.789473684210526,0.9090176820755005,0.9138486385345459,0.8937197923660278,0.9178743958473206,0.9025765061378479,0.9057971239089966,0.8993558883666992,0.9057971239089966,0.9033816456794739,0.9041867852210999,0.9074074029922485,0.9170692563056946,0.9090176820755005,0.9219001531600952,0.8977455496788025,0.9138486385345459,0.9178743958473206,0.9146537780761719,0.8953301310539246,0.8800321817398071,0.9146537780761719,0.9146537780761719,0.9251207709312439,0.9170692563056946,0.8848631381988525,0.9186795353889465
14,5.157894736842105,0.8832527995109558,0.8864734172821045,0.8695652484893799,0.8864734172821045,0.8840579986572266,0.8832527995109558,0.8760064244270325,0.8824476599693298,0.8703703880310059,0.8800321817398071,0.8913043737411499,0.8880837559700012,0.8784219026565552,0.9001610279083252,0.8776167631149292,0.8904991745948792,0.9057971239089966,0.8832527995109558,0.8695652484893799,0.8647342920303345,0.8832527995109558,0.8953301310539246,0.9041867852210999,0.8913043737411499,0.8494364023208618,0.8888888955116272
15,5.526315789473684,0.8550724983215332,0.8566827774047852,0.8301126956939697,0.8582930564880371,0.8607085347175598,0.8478260636329651,0.8421900272369385,0.8639291524887085,0.8510466814041138,0.8454106450080872,0.8510466814041138,0.8703703880310059,0.8550724983215332,0.8880837559700012,0.8381642699241638,0.8397745490074158,0.8840579986572266,0.8550724983215332,0.8470209240913391,0.8333333134651184,0.8655394315719604,0.8743961453437805,0.8800321817398071,0.8631240129470825,0.8204509019851685,0.8647342920303345
16,5.894736842105263,0.8268921375274658,0.8421900272369385,0.7922705411911011,0.8558776378631592,0.8309178948402405,0.8148148059844971,0.8325281739234924,0.8268921375274658,0.8172302842140198,0.8172302842140198,0.8260869383811951,0.8486312627792358,0.8180354237556458,0.8518518209457397,0.8132045269012451,0.8140096664428711,0.8494364023208618,0.8325281739234924,0.8132045269012451,0.7962962985038757,0.8260869383811951,0.8397745490074158,0.8462157845497131,0.8357487916946411,0.7954911589622498,0.8285024166107178
17,6.263157894736842,0.7979066371917725,0.8019323348999023,0.7753623127937317,0.8123993873596191,0.794685959815979,0.781803548336029,0.7898550629615784,0.7995169162750244,0.793075680732727,0.7914654016494751,0.7979066371917725,0.8252817988395691,0.8059581518173218,0.8180354237556458,0.7624799013137817,0.772141695022583,0.8123993873596191,0.783413827419281,0.7890499234199524,0.7560386657714844,0.804347813129425,0.8123993873596191,0.8228663206100464,0.8075684309005737,0.7665055990219116,0.7995169162750244
18,6.63157894736842,0.7632850408554077,0.771336555480957,0.7447664737701416,0.783413827419281,0.7528180480003357,0.7471819519996643,0.7592592239379883,0.771336555480957,0.7640901803970337,0.7463768124580383,0.7552335262298584,0.7769726514816284,0.7552335262298584,0.804347813129425,0.7383252382278442,0.7342995405197144,0.781803548336029,0.7632850408554077,0.7536231875419617,0.7149758338928223,0.7745571732521057,0.781803548336029,0.7914654016494751,0.7681159377098083,0.7254428267478943,0.7769726514816284
19,7.0,0.7310788631439209,0.7351046800613403,0.7190016508102417,0.7544283270835876,0.739130437374115,0.7246376872062683,0.7093397378921509,0.726248025894165,0.718196451663971,0.7214170694351196,0.7310788631439209,0.7359098196029663,0.7310788631439209,0.760064423084259,0.6803542375564575,0.7012882232666016,0.7697262763977051,0.7334944009780884,0.7198067903518677,0.6859903335571289,0.7447664737701416,0.7359098196029663,0.7681159377098083,0.739130437374115,0.684380054473877,0.7544283270835876


==> figs/adv_examples/vanilla/L2ContrastReductionAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.5263157894736842,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9959742426872253,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.998389720916748
2,1.0526315789473684,0.9959742426872253,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9943639039993286,0.9951691031455994,0.998389720916748,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9959742426872253,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9975845217704773,0.9959742426872253,0.9959742426872253,0.9959742426872253,0.9951691031455994,0.998389720916748,0.9967793822288513,0.998389720916748
3,1.5789473684210527,0.9959742426872253,0.9967793822288513,0.9975845217704773,0.9967793822288513,0.9951691031455994,0.9959742426872253,0.9967793822288513,0.9935587644577026,0.9951691031455994,0.9975845217704773,0.9951691031455994,0.9959742426872253,0.9959742426872253,0.9967793822288513,0.9951691031455994,0.9975845217704773,0.9935587644577026,0.999194860458374,0.9967793822288513,0.9951691031455994,0.9959742426872253,0.9943639039993286,0.9935587644577026,0.998389720916748,0.9967793822288513,0.998389720916748
4,2.1052631578947367,0.9959742426872253,0.9967793822288513,0.9975845217704773,0.9967793822288513,0.9943639039993286,0.9959742426872253,0.9967793822288513,0.9927536249160767,0.9959742426872253,0.9975845217704773,0.9951691031455994,0.9959742426872253,0.9967793822288513,0.9959742426872253,0.9951691031455994,0.9975845217704773,0.9935587644577026,0.999194860458374,0.9959742426872253,0.9935587644577026,0.9951691031455994,0.9935587644577026,0.9935587644577026,0.998389720916748,0.9967793822288513,0.998389720916748
5,2.631578947368421,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9959742426872253,0.9935587644577026,0.9959742426872253,0.9959742426872253,0.9919484853744507,0.9959742426872253,0.998389720916748,0.9951691031455994,0.9935587644577026,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9975845217704773,0.9911433458328247,0.998389720916748,0.9959742426872253,0.9935587644577026,0.9943639039993286,0.9935587644577026,0.9927536249160767,0.998389720916748,0.9967793822288513,0.9975845217704773
6,3.1578947368421053,0.9951691031455994,0.9959742426872253,0.9951691031455994,0.9959742426872253,0.9935587644577026,0.9959742426872253,0.9959742426872253,0.9919484853744507,0.9951691031455994,0.9975845217704773,0.9943639039993286,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9967793822288513,0.9911433458328247,0.9975845217704773,0.9959742426872253,0.9935587644577026,0.9935587644577026,0.9911433458328247,0.9927536249160767,0.998389720916748,0.9935587644577026,0.9959742426872253
7,3.6842105263157894,0.9935587644577026,0.9951691031455994,0.9959742426872253,0.9951691031455994,0.9927536249160767,0.9943639039993286,0.9951691031455994,0.989533007144928,0.9935587644577026,0.9975845217704773,0.9935587644577026,0.9919484853744507,0.9935587644577026,0.9935587644577026,0.9943639039993286,0.9967793822288513,0.9911433458328247,0.9967793822288513,0.9951691031455994,0.9919484853744507,0.9927536249160767,0.990338146686554,0.9927536249160767,0.998389720916748,0.9935587644577026,0.9951691031455994
8,4.2105263157894735,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9927536249160767,0.9935587644577026,0.9943639039993286,0.988727867603302,0.9911433458328247,0.9943639039993286,0.9919484853744507,0.9911433458328247,0.9927536249160767,0.9919484853744507,0.9927536249160767,0.9959742426872253,0.9911433458328247,0.9951691031455994,0.9943639039993286,0.9919484853744507,0.9927536249160767,0.988727867603302,0.9927536249160767,0.998389720916748,0.9927536249160767,0.9943639039993286
9,4.7368421052631575,0.989533007144928,0.9935587644577026,0.9911433458328247,0.988727867603302,0.989533007144928,0.990338146686554,0.9911433458328247,0.9863123893737793,0.989533007144928,0.9927536249160767,0.989533007144928,0.990338146686554,0.989533007144928,0.987922728061676,0.987922728061676,0.9927536249160767,0.987922728061676,0.989533007144928,0.990338146686554,0.987922728061676,0.989533007144928,0.9814814925193787,0.989533007144928,0.9943639039993286,0.9919484853744507,0.9943639039993286
10,5.263157894736842,0.9855072498321533,0.9838969707489014,0.9863123893737793,0.9863123893737793,0.9863123893737793,0.9871175289154053,0.9871175289154053,0.9847021102905273,0.9847021102905273,0.988727867603302,0.9847021102905273,0.9855072498321533,0.9822866320610046,0.9863123893737793,0.9855072498321533,0.988727867603302,0.9871175289154053,0.9855072498321533,0.9855072498321533,0.9822866320610046,0.9814814925193787,0.977455735206604,0.9814814925193787,0.990338146686554,0.990338146686554,0.987922728061676
11,5.789473684210526,0.979066014289856,0.9814814925193787,0.9822866320610046,0.9766505360603333,0.9814814925193787,0.9838969707489014,0.9798711538314819,0.979066014289856,0.977455735206604,0.9822866320610046,0.97826087474823,0.9766505360603333,0.977455735206604,0.9814814925193787,0.97826087474823,0.9822866320610046,0.979066014289856,0.9822866320610046,0.977455735206604,0.97826087474823,0.9766505360603333,0.9742351174354553,0.9734299778938293,0.9871175289154053,0.9814814925193787,0.9830917716026306
12,6.315789473684211,0.9685990214347839,0.9685990214347839,0.9726247787475586,0.9661835432052612,0.9726247787475586,0.9685990214347839,0.9685990214347839,0.9637681245803833,0.967793881893158,0.9661835432052612,0.966988742351532,0.9661835432052612,0.966988742351532,0.9742351174354553,0.9621577858924866,0.9702093601226807,0.9710144996643066,0.9734299778938293,0.966988742351532,0.9694041609764099,0.9718196392059326,0.9661835432052612,0.9637681245803833,0.97826087474823,0.9710144996643066,0.9734299778938293
13,6.842105263157895,0.9549114108085632,0.9573268890380859,0.9581320285797119,0.9476650357246399,0.95652174949646,0.95652174949646,0.9524959921836853,0.9468598961830139,0.9549114108085632,0.9589371681213379,0.9484702348709106,0.95652174949646,0.9460547566413879,0.9533011317253113,0.945249617099762,0.9533011317253113,0.9533011317253113,0.9573268890380859,0.9541062712669373,0.955716609954834,0.9573268890380859,0.9468598961830139,0.945249617099762,0.9605475068092346,0.955716609954834,0.9589371681213379
14,7.368421052631579,0.9347826242446899,0.9347826242446899,0.9355877637863159,0.9299516677856445,0.9380032420158386,0.9380032420158386,0.9291465282440186,0.9291465282440186,0.9388083815574646,0.9283413887023926,0.9283413887023926,0.9420289993286133,0.9307568669319153,0.9380032420158386,0.9259259104728699,0.9323671460151672,0.9355877637863159,0.9412238597869873,0.9355877637863159,0.9331722855567932,0.9380032420158386,0.9275362491607666,0.9251207709312439,0.9428341388702393,0.9315620064735413,0.9404186606407166
15,7.894736842105263,0.9090176820755005,0.9057971239089966,0.9138486385345459,0.9122382998466492,0.9146537780761719,0.9130434989929199,0.9106280207633972,0.9017713069915771,0.9162640571594238,0.9033816456794739,0.9090176820755005,0.9146537780761719,0.9074074029922485,0.9009661674499512,0.9001610279083252,0.9057971239089966,0.9057971239089966,0.9122382998466492,0.9090176820755005,0.9098228812217712,0.9114331603050232,0.9025765061378479,0.9009661674499512,0.9106280207633972,0.9090176820755005,0.9154589176177979
16,8.421052631578947,0.8776167631149292,0.8719806671142578,0.8848631381988525,0.8816425204277039,0.8792270421981812,0.8808373808860779,0.8776167631149292,0.8695652484893799,0.8792270421981812,0.8735909461975098,0.8687600493431091,0.8832527995109558,0.8768116235733032,0.8679549098014832,0.8679549098014832,0.8663445711135864,0.8735909461975098,0.8784219026565552,0.8840579986572266,0.8727858066558838,0.8840579986572266,0.8816425204277039,0.8679549098014832,0.8808373808860779,0.8703703880310059,0.8832527995109558
17,8.947368421052632,0.8446054458618164,0.8462157845497131,0.8486312627792358,0.8486312627792358,0.8534621596336365,0.8494364023208618,0.8486312627792358,0.8333333134651184,0.8462157845497131,0.8349436521530151,0.8325281739234924,0.8518518209457397,0.8389694094657898,0.8389694094657898,0.8381642699241638,0.8349436521530151,0.8397745490074158,0.8518518209457397,0.8502415418624878,0.8381642699241638,0.8470209240913391,0.8550724983215332,0.8325281739234924,0.8446054458618164,0.8341385126113892,0.8413848876953125
18,9.473684210526315,0.8091787099838257,0.8067632913589478,0.816425085067749,0.816425085067749,0.8228663206100464,0.816425085067749,0.8115941882133484,0.8011271953582764,0.8123993873596191,0.8091787099838257,0.7979066371917725,0.8123993873596191,0.8099839091300964,0.8027375340461731,0.8003220558166504,0.7987117767333984,0.8091787099838257,0.8228663206100464,0.8091787099838257,0.7987117767333984,0.8148148059844971,0.8099839091300964,0.8019323348999023,0.7995169162750244,0.7987117767333984,0.804347813129425
19,10.0,0.7632850408554077,0.7560386657714844,0.772141695022583,0.7745571732521057,0.7777777910232544,0.7689210772514343,0.7697262763977051,0.7552335262298584,0.7753623127937317,0.761674702167511,0.7552335262298584,0.7689210772514343,0.7632850408554077,0.7657004594802856,0.7632850408554077,0.7568438053131104,0.7689210772514343,0.7753623127937317,0.7592592239379883,0.7584540843963623,0.7769726514816284,0.7648953199386597,0.760869562625885,0.760869562625885,0.7568438053131104,0.7624799013137817


==> figs/adv_examples/vanilla/L2DeepFoolAttack.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.010526315789473684,0.9951691031455994,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.9927536249160767,0.9967793822288513,0.9951691031455994,0.9919484853744507,0.9935587644577026,0.9975845217704773,0.9951691031455994,0.9959742426872253,0.9959742426872253,0.9975845217704773,0.9943639039993286,0.9967793822288513,0.9951691031455994,0.998389720916748,0.9951691031455994,0.9943639039993286,0.9951691031455994,0.9943639039993286,0.9935587644577026,0.9967793822288513,0.9951691031455994,0.998389720916748
2,0.021052631578947368,0.9935587644577026,0.9967793822288513,0.9927536249160767,0.9959742426872253,0.9919484853744507,0.9959742426872253,0.9927536249160767,0.990338146686554,0.9919484853744507,0.9959742426872253,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9959742426872253,0.9927536249160767,0.9951691031455994,0.9935587644577026,0.9911433458328247,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9943639039993286,0.9935587644577026,0.9959742426872253
3,0.031578947368421054,0.9919484853744507,0.9959742426872253,0.9911433458328247,0.9959742426872253,0.9919484853744507,0.9935587644577026,0.990338146686554,0.9863123893737793,0.990338146686554,0.9943639039993286,0.9935587644577026,0.9927536249160767,0.9927536249160767,0.9935587644577026,0.990338146686554,0.9951691031455994,0.990338146686554,0.9927536249160767,0.989533007144928,0.988727867603302,0.990338146686554,0.9919484853744507,0.987922728061676,0.9927536249160767,0.989533007144928,0.9943639039993286
4,0.042105263157894736,0.989533007144928,0.9951691031455994,0.987922728061676,0.9927536249160767,0.989533007144928,0.9927536249160767,0.988727867603302,0.9830917716026306,0.990338146686554,0.9919484853744507,0.988727867603302,0.9911433458328247,0.9911433458328247,0.987922728061676,0.988727867603302,0.9935587644577026,0.9838969707489014,0.989533007144928,0.988727867603302,0.9871175289154053,0.990338146686554,0.990338146686554,0.9838969707489014,0.9911433458328247,0.987922728061676,0.9919484853744507
5,0.05263157894736842,0.9863123893737793,0.9927536249160767,0.9863123893737793,0.9863123893737793,0.9855072498321533,0.9911433458328247,0.9855072498321533,0.9798711538314819,0.9871175289154053,0.988727867603302,0.9855072498321533,0.9863123893737793,0.9847021102905273,0.9855072498321533,0.9863123893737793,0.9919484853744507,0.9814814925193787,0.987922728061676,0.9830917716026306,0.9822866320610046,0.987922728061676,0.989533007144928,0.9806763529777527,0.990338146686554,0.9855072498321533,0.988727867603302
6,0.06315789473684211,0.9830917716026306,0.988727867603302,0.9822866320610046,0.9814814925193787,0.9814814925193787,0.9863123893737793,0.9830917716026306,0.9734299778938293,0.9830917716026306,0.987922728061676,0.9830917716026306,0.9855072498321533,0.9830917716026306,0.9822866320610046,0.9838969707489014,0.990338146686554,0.979066014289856,0.9847021102905273,0.977455735206604,0.9806763529777527,0.9822866320610046,0.9847021102905273,0.979066014289856,0.9863123893737793,0.9838969707489014,0.987922728061676
7,0.07368421052631578,0.9798711538314819,0.9830917716026306,0.979066014289856,0.9806763529777527,0.9798711538314819,0.9830917716026306,0.9798711538314819,0.9710144996643066,0.9806763529777527,0.9847021102905273,0.9814814925193787,0.9838969707489014,0.979066014289856,0.9798711538314819,0.9814814925193787,0.9822866320610046,0.9750402569770813,0.97826087474823,0.9734299778938293,0.977455735206604,0.9766505360603333,0.9814814925193787,0.9750402569770813,0.97826087474823,0.979066014289856,0.9847021102905273
8,0.08421052631578947,0.9750402569770813,0.9806763529777527,0.9734299778938293,0.9750402569770813,0.9750402569770813,0.9750402569770813,0.977455735206604,0.9637681245803833,0.9734299778938293,0.9830917716026306,0.9758453965187073,0.977455735206604,0.9734299778938293,0.97826087474823,0.9766505360603333,0.97826087474823,0.9718196392059326,0.9750402569770813,0.9710144996643066,0.9726247787475586,0.9734299778938293,0.97826087474823,0.9694041609764099,0.9734299778938293,0.9750402569770813,0.9798711538314819
9,0.09473684210526316,0.9694041609764099,0.979066014289856,0.9710144996643066,0.9694041609764099,0.9734299778938293,0.9694041609764099,0.9710144996643066,0.9589371681213379,0.9661835432052612,0.9766505360603333,0.9694041609764099,0.9710144996643066,0.966988742351532,0.9726247787475586,0.9694041609764099,0.9734299778938293,0.9702093601226807,0.966988742351532,0.966988742351532,0.966988742351532,0.9685990214347839,0.9734299778938293,0.9637681245803833,0.9661835432052612,0.9718196392059326,0.9750402569770813
10,0.10526315789473684,0.9653784036636353,0.9742351174354553,0.9653784036636353,0.9653784036636353,0.9710144996643066,0.967793881893158,0.9645732641220093,0.9549114108085632,0.9605475068092346,0.9726247787475586,0.9629629850387573,0.967793881893158,0.9597423672676086,0.9653784036636353,0.9653784036636353,0.967793881893158,0.9637681245803833,0.95652174949646,0.9637681245803833,0.9637681245803833,0.9637681245803833,0.9694041609764099,0.95652174949646,0.9581320285797119,0.9653784036636353,0.966988742351532
11,0.11578947368421053,0.9581320285797119,0.9702093601226807,0.9573268890380859,0.9581320285797119,0.9597423672676086,0.9613526463508606,0.95652174949646,0.9476650357246399,0.955716609954834,0.966988742351532,0.9573268890380859,0.9573268890380859,0.95652174949646,0.9581320285797119,0.9549114108085632,0.9605475068092346,0.9589371681213379,0.9533011317253113,0.9597423672676086,0.9581320285797119,0.9597423672676086,0.9645732641220093,0.9524959921836853,0.9508856534957886,0.9621577858924866,0.9613526463508606
12,0.12631578947368421,0.9508856534957886,0.9645732641220093,0.9516907930374146,0.9492753744125366,0.955716609954834,0.9549114108085632,0.9508856534957886,0.9460547566413879,0.9500805139541626,0.9613526463508606,0.9500805139541626,0.9476650357246399,0.9484702348709106,0.9524959921836853,0.9484702348709106,0.9541062712669373,0.9500805139541626,0.9468598961830139,0.9508856534957886,0.9508856534957886,0.95652174949646,0.9573268890380859,0.9492753744125366,0.9412238597869873,0.9573268890380859,0.9573268890380859
13,0.1368421052631579,0.9436392784118652,0.9613526463508606,0.9396135210990906,0.9460547566413879,0.9484702348709106,0.9492753744125366,0.9484702348709106,0.9436392784118652,0.9468598961830139,0.955716609954834,0.9436392784118652,0.9412238597869873,0.9412238597869873,0.9404186606407166,0.9420289993286133,0.9420289993286133,0.9428341388702393,0.9396135210990906,0.9404186606407166,0.9436392784118652,0.9500805139541626,0.9541062712669373,0.9444444179534912,0.9323671460151672,0.9444444179534912,0.9524959921836853
14,0.14736842105263157,0.9347826242446899,0.9516907930374146,0.9283413887023926,0.9388083815574646,0.9396135210990906,0.9331722855567932,0.9380032420158386,0.9323671460151672,0.9371980428695679,0.9508856534957886,0.9347826242446899,0.9363929033279419,0.9331722855567932,0.9331722855567932,0.9331722855567932,0.9307568669319153,0.9323671460151672,0.9331722855567932,0.933977484703064,0.9347826242446899,0.9404186606407166,0.945249617099762,0.9380032420158386,0.9219001531600952,0.9331722855567932,0.9404186606407166
15,0.15789473684210525,0.9267311096191406,0.9460547566413879,0.9210950136184692,0.9331722855567932,0.9323671460151672,0.9259259104728699,0.9315620064735413,0.9251207709312439,0.9275362491607666,0.9436392784118652,0.9259259104728699,0.9299516677856445,0.9251207709312439,0.9219001531600952,0.9210950136184692,0.9178743958473206,0.9275362491607666,0.9235104918479919,0.9219001531600952,0.9275362491607666,0.9259259104728699,0.9388083815574646,0.9323671460151672,0.9162640571594238,0.9267311096191406,0.9323671460151672
16,0.16842105263157894,0.9178743958473206,0.9371980428695679,0.9114331603050232,0.9251207709312439,0.9267311096191406,0.9219001531600952,0.9267311096191406,0.9178743958473206,0.9154589176177979,0.933977484703064,0.9178743958473206,0.9210950136184692,0.9122382998466492,0.9114331603050232,0.9146537780761719,0.9074074029922485,0.9202898740768433,0.9122382998466492,0.9106280207633972,0.9178743958473206,0.9186795353889465,0.933977484703064,0.9243156313896179,0.9106280207633972,0.9146537780761719,0.9194847345352173
17,0.17894736842105263,0.9074074029922485,0.9251207709312439,0.9017713069915771,0.9146537780761719,0.9154589176177979,0.9122382998466492,0.9219001531600952,0.9066022634506226,0.9074074029922485,0.9267311096191406,0.9098228812217712,0.9154589176177979,0.9033816456794739,0.9017713069915771,0.9033816456794739,0.9009661674499512,0.9098228812217712,0.9025765061378479,0.9033816456794739,0.9033816456794739,0.9122382998466492,0.9275362491607666,0.9146537780761719,0.9066022634506226,0.9041867852210999,0.9074074029922485
18,0.18947368421052632,0.8977455496788025,0.9138486385345459,0.8977455496788025,0.9041867852210999,0.9017713069915771,0.9017713069915771,0.9057971239089966,0.8977455496788025,0.8937197923660278,0.9186795353889465,0.8977455496788025,0.9049919247627258,0.8961352705955505,0.8937197923660278,0.8913043737411499,0.8896940350532532,0.8953301310539246,0.8937197923660278,0.8929146528244019,0.8937197923660278,0.9041867852210999,0.9130434989929199,0.9017713069915771,0.8977455496788025,0.8896940350532532,0.8961352705955505
19,0.2,0.8872785568237305,0.9017713069915771,0.8904991745948792,0.8961352705955505,0.8969404101371765,0.8872785568237305,0.8904991745948792,0.8896940350532532,0.8800321817398071,0.9098228812217712,0.8872785568237305,0.8977455496788025,0.8864734172821045,0.8776167631149292,0.8872785568237305,0.8800321817398071,0.8800321817398071,0.8856682777404785,0.8816425204277039,0.8808373808860779,0.8904991745948792,0.9033816456794739,0.8929146528244019,0.8816425204277039,0.8784219026565552,0.8872785568237305


==> figs/adv_examples/vanilla/L2PGD.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.015789473684210527,0.9951691031455994,0.9967793822288513,0.9951691031455994,0.9959742426872253,0.9927536249160767,0.9959742426872253,0.9951691031455994,0.9911433458328247,0.9935587644577026,0.9975845217704773,0.9951691031455994,0.9959742426872253,0.9943639039993286,0.9967793822288513,0.9943639039993286,0.9959742426872253,0.9943639039993286,0.9975845217704773,0.9943639039993286,0.9935587644577026,0.9943639039993286,0.9943639039993286,0.9935587644577026,0.9967793822288513,0.9951691031455994,0.9967793822288513
2,0.031578947368421054,0.9935587644577026,0.9967793822288513,0.9919484853744507,0.9959742426872253,0.9919484853744507,0.9959742426872253,0.9919484853744507,0.988727867603302,0.9911433458328247,0.9951691031455994,0.9943639039993286,0.9935587644577026,0.9935587644577026,0.9935587644577026,0.9919484853744507,0.9951691031455994,0.9911433458328247,0.9935587644577026,0.9911433458328247,0.9911433458328247,0.9919484853744507,0.9919484853744507,0.988727867603302,0.9935587644577026,0.9935587644577026,0.9951691031455994
3,0.04736842105263158,0.990338146686554,0.9951691031455994,0.988727867603302,0.9935587644577026,0.990338146686554,0.9927536249160767,0.989533007144928,0.9838969707489014,0.990338146686554,0.9927536249160767,0.988727867603302,0.9919484853744507,0.9911433458328247,0.988727867603302,0.988727867603302,0.9943639039993286,0.9871175289154053,0.990338146686554,0.988727867603302,0.9871175289154053,0.990338146686554,0.990338146686554,0.9847021102905273,0.9911433458328247,0.988727867603302,0.9919484853744507
4,0.06315789473684211,0.9863123893737793,0.9919484853744507,0.9847021102905273,0.9863123893737793,0.9847021102905273,0.9911433458328247,0.9855072498321533,0.9798711538314819,0.9871175289154053,0.988727867603302,0.9855072498321533,0.9863123893737793,0.9847021102905273,0.9855072498321533,0.9863123893737793,0.9919484853744507,0.9814814925193787,0.987922728061676,0.9830917716026306,0.9822866320610046,0.987922728061676,0.987922728061676,0.9806763529777527,0.988727867603302,0.9847021102905273,0.988727867603302
5,0.07894736842105263,0.9822866320610046,0.9863123893737793,0.9822866320610046,0.9814814925193787,0.9814814925193787,0.9847021102905273,0.9822866320610046,0.9718196392059326,0.9822866320610046,0.9847021102905273,0.9822866320610046,0.9855072498321533,0.9830917716026306,0.9806763529777527,0.9838969707489014,0.9855072498321533,0.9766505360603333,0.9806763529777527,0.9734299778938293,0.979066014289856,0.9798711538314819,0.9838969707489014,0.979066014289856,0.9814814925193787,0.9830917716026306,0.9863123893737793
6,0.09473684210526316,0.9758453965187073,0.9822866320610046,0.9750402569770813,0.9758453965187073,0.9758453965187073,0.9750402569770813,0.97826087474823,0.9645732641220093,0.9758453965187073,0.9830917716026306,0.977455735206604,0.979066014289856,0.9750402569770813,0.979066014289856,0.9766505360603333,0.9806763529777527,0.9710144996643066,0.9750402569770813,0.9710144996643066,0.9742351174354553,0.9734299778938293,0.97826087474823,0.9702093601226807,0.9734299778938293,0.9750402569770813,0.9814814925193787
7,0.1105263157894737,0.9694041609764099,0.979066014289856,0.9685990214347839,0.9694041609764099,0.9734299778938293,0.9694041609764099,0.9710144996643066,0.9581320285797119,0.9653784036636353,0.977455735206604,0.967793881893158,0.9702093601226807,0.9661835432052612,0.9710144996643066,0.9685990214347839,0.9718196392059326,0.9702093601226807,0.9637681245803833,0.9661835432052612,0.9661835432052612,0.967793881893158,0.9718196392059326,0.9637681245803833,0.966988742351532,0.9710144996643066,0.9742351174354553
8,0.12631578947368421,0.9621577858924866,0.9710144996643066,0.9621577858924866,0.9621577858924866,0.966988742351532,0.9653784036636353,0.9613526463508606,0.9516907930374146,0.9589371681213379,0.9702093601226807,0.9597423672676086,0.9629629850387573,0.9581320285797119,0.9621577858924866,0.9597423672676086,0.9637681245803833,0.9621577858924866,0.9549114108085632,0.9613526463508606,0.9605475068092346,0.9605475068092346,0.9685990214347839,0.9541062712669373,0.9516907930374146,0.9637681245803833,0.9637681245803833
9,0.14210526315789473,0.9516907930374146,0.9653784036636353,0.9500805139541626,0.9500805139541626,0.955716609954834,0.95652174949646,0.9508856534957886,0.9460547566413879,0.9516907930374146,0.9621577858924866,0.9508856534957886,0.9476650357246399,0.9500805139541626,0.9541062712669373,0.9476650357246399,0.9541062712669373,0.9516907930374146,0.9468598961830139,0.9541062712669373,0.9516907930374146,0.955716609954834,0.9589371681213379,0.9508856534957886,0.9436392784118652,0.95652174949646,0.955716609954834
10,0.15789473684210525,0.9436392784118652,0.9605475068092346,0.9380032420158386,0.9444444179534912,0.9484702348709106,0.9436392784118652,0.9444444179534912,0.9412238597869873,0.9460547566413879,0.9549114108085632,0.9404186606407166,0.9388083815574646,0.9404186606407166,0.9412238597869873,0.9412238597869873,0.9404186606407166,0.9396135210990906,0.9380032420158386,0.9388083815574646,0.9436392784118652,0.9500805139541626,0.9508856534957886,0.9444444179534912,0.9307568669319153,0.9436392784118652,0.9484702348709106
11,0.1736842105263158,0.9299516677856445,0.9484702348709106,0.9235104918479919,0.9371980428695679,0.9331722855567932,0.9299516677856445,0.9347826242446899,0.9291465282440186,0.9331722855567932,0.945249617099762,0.9275362491607666,0.933977484703064,0.9283413887023926,0.9267311096191406,0.9275362491607666,0.9235104918479919,0.9291465282440186,0.9299516677856445,0.9291465282440186,0.9307568669319153,0.9347826242446899,0.9412238597869873,0.9363929033279419,0.9170692563056946,0.9299516677856445,0.9363929033279419
12,0.18947368421052632,0.9186795353889465,0.9371980428695679,0.9114331603050232,0.9235104918479919,0.9267311096191406,0.9202898740768433,0.9291465282440186,0.9178743958473206,0.9162640571594238,0.9323671460151672,0.9186795353889465,0.9235104918479919,0.9114331603050232,0.9130434989929199,0.9178743958473206,0.9098228812217712,0.9227052927017212,0.9130434989929199,0.9106280207633972,0.9154589176177979,0.9210950136184692,0.933977484703064,0.9251207709312439,0.9106280207633972,0.9170692563056946,0.9210950136184692
13,0.20526315789473684,0.9033816456794739,0.9243156313896179,0.9001610279083252,0.9106280207633972,0.9122382998466492,0.9074074029922485,0.9146537780761719,0.9033816456794739,0.9033816456794739,0.9251207709312439,0.9066022634506226,0.9122382998466492,0.9025765061378479,0.8993558883666992,0.8993558883666992,0.8953301310539246,0.9017713069915771,0.8993558883666992,0.8985507488250732,0.9009661674499512,0.9098228812217712,0.9243156313896179,0.9122382998466492,0.9025765061378479,0.9017713069915771,0.9041867852210999
14,0.2210526315789474,0.8904991745948792,0.9049919247627258,0.8929146528244019,0.8985507488250732,0.8969404101371765,0.8977455496788025,0.8985507488250732,0.8896940350532532,0.8840579986572266,0.9138486385345459,0.8888888955116272,0.9009661674499512,0.8896940350532532,0.8824476599693298,0.8896940350532532,0.8832527995109558,0.8808373808860779,0.8913043737411499,0.8848631381988525,0.8856682777404785,0.8953301310539246,0.9049919247627258,0.8953301310539246,0.8840579986572266,0.8808373808860779,0.8904991745948792
15,0.2368421052631579,0.8784219026565552,0.8856682777404785,0.8752012848854065,0.8880837559700012,0.8832527995109558,0.8792270421981812,0.8816425204277039,0.8760064244270325,0.8679549098014832,0.9017713069915771,0.8808373808860779,0.8832527995109558,0.8719806671142578,0.8679549098014832,0.8752012848854065,0.8784219026565552,0.8711755275726318,0.8784219026565552,0.8711755275726318,0.8679549098014832,0.8800321817398071,0.8888888955116272,0.8816425204277039,0.8703703880310059,0.8663445711135864,0.8679549098014832
16,0.25263157894736843,0.8599033951759338,0.8671497702598572,0.8582930564880371,0.8727858066558838,0.8727858066558838,0.8639291524887085,0.8639291524887085,0.8615136742591858,0.8494364023208618,0.8824476599693298,0.8550724983215332,0.8687600493431091,0.8526570200920105,0.8518518209457397,0.8599033951759338,0.8542672991752625,0.8518518209457397,0.8623188734054565,0.8478260636329651,0.8510466814041138,0.8623188734054565,0.8719806671142578,0.8671497702598572,0.8566827774047852,0.8429951667785645,0.8526570200920105
17,0.26842105263157895,0.8446054458618164,0.8502415418624878,0.8478260636329651,0.8599033951759338,0.8582930564880371,0.8413848876953125,0.8494364023208618,0.8462157845497131,0.8357487916946411,0.8599033951759338,0.8446054458618164,0.8470209240913391,0.8317230343818665,0.8349436521530151,0.8454106450080872,0.8373590707778931,0.8325281739234924,0.8446054458618164,0.8357487916946411,0.8381642699241638,0.8413848876953125,0.8607085347175598,0.8470209240913391,0.8446054458618164,0.8244766592979431,0.8365539312362671
18,0.28421052631578947,0.8228663206100464,0.8381642699241638,0.8220611810684204,0.8421900272369385,0.8365539312362671,0.816425085067749,0.8397745490074158,0.8325281739234924,0.8180354237556458,0.8429951667785645,0.8244766592979431,0.8228663206100464,0.8148148059844971,0.815619945526123,0.8301126956939697,0.8115941882133484,0.8115941882133484,0.8317230343818665,0.8172302842140198,0.8180354237556458,0.8188405632972717,0.8413848876953125,0.8268921375274658,0.8333333134651184,0.8003220558166504,0.8196457624435425
19,0.3,0.8067632913589478,0.8140096664428711,0.8083735704421997,0.8244766592979431,0.8172302842140198,0.8035426735877991,0.8220611810684204,0.8115941882133484,0.8011271953582764,0.8228663206100464,0.8075684309005737,0.8067632913589478,0.7971014380455017,0.7987117767333984,0.8099839091300964,0.7914654016494751,0.794685959815979,0.8123993873596191,0.8011271953582764,0.793075680732727,0.8035426735877991,0.8220611810684204,0.8051530122756958,0.815619945526123,0.783413827419281,0.8035426735877991


==> figs/adv_examples/vanilla/LinfPGD.csv <==
,epsilons,median,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0.0,0.9967793822288513,0.9975845217704773,0.9975845217704773,0.9967793822288513,0.9959742426872253,0.9967793822288513,0.998389720916748,0.9951691031455994,0.9959742426872253,0.998389720916748,0.9967793822288513,0.9959742426872253,0.9959742426872253,0.998389720916748,0.9975845217704773,0.9975845217704773,0.9951691031455994,0.999194860458374,0.9967793822288513,0.9967793822288513,0.9951691031455994,0.9967793822288513,0.9967793822288513,0.998389720916748,0.9975845217704773,0.998389720916748
1,0.0005263157894736842,0.9943639039993286,0.9967793822288513,0.9943639039993286,0.9959742426872253,0.9927536249160767,0.9959742426872253,0.9943639039993286,0.990338146686554,0.9919484853744507,0.9967793822288513,0.9951691031455994,0.9951691031455994,0.9943639039993286,0.9943639039993286,0.9927536249160767,0.9959742426872253,0.9927536249160767,0.9951691031455994,0.9943639039993286,0.9927536249160767,0.9943639039993286,0.9935587644577026,0.9919484853744507,0.9951691031455994,0.9935587644577026,0.9967793822288513
2,0.0010526315789473684,0.990338146686554,0.9951691031455994,0.989533007144928,0.9935587644577026,0.990338146686554,0.9927536249160767,0.989533007144928,0.9855072498321533,0.990338146686554,0.9935587644577026,0.9919484853744507,0.9927536249160767,0.9911433458328247,0.990338146686554,0.989533007144928,0.9951691031455994,0.9871175289154053,0.9911433458328247,0.989533007144928,0.987922728061676,0.990338146686554,0.990338146686554,0.9847021102905273,0.9911433458328247,0.988727867603302,0.9935587644577026
3,0.0015789473684210526,0.9855072498321533,0.9911433458328247,0.9830917716026306,0.9847021102905273,0.9847021102905273,0.9911433458328247,0.9847021102905273,0.979066014289856,0.9871175289154053,0.987922728061676,0.9838969707489014,0.9863123893737793,0.9847021102905273,0.9863123893737793,0.9855072498321533,0.9911433458328247,0.9814814925193787,0.9871175289154053,0.9830917716026306,0.9822866320610046,0.9863123893737793,0.987922728061676,0.9806763529777527,0.988727867603302,0.9838969707489014,0.988727867603302
4,0.002105263157894737,0.979066014289856,0.9838969707489014,0.97826087474823,0.97826087474823,0.97826087474823,0.9822866320610046,0.9798711538314819,0.9685990214347839,0.97826087474823,0.9855072498321533,0.979066014289856,0.9838969707489014,0.979066014289856,0.9798711538314819,0.9798711538314819,0.9822866320610046,0.9750402569770813,0.97826087474823,0.9726247787475586,0.977455735206604,0.9766505360603333,0.9806763529777527,0.9758453965187073,0.9766505360603333,0.9806763529777527,0.9838969707489014
5,0.002631578947368421,0.9702093601226807,0.97826087474823,0.9694041609764099,0.9685990214347839,0.9718196392059326,0.9718196392059326,0.9710144996643066,0.9581320285797119,0.9661835432052612,0.9766505360603333,0.9718196392059326,0.9702093601226807,0.966988742351532,0.9726247787475586,0.9702093601226807,0.9718196392059326,0.9694041609764099,0.967793881893158,0.9661835432052612,0.967793881893158,0.9685990214347839,0.9726247787475586,0.9645732641220093,0.967793881893158,0.9718196392059326,0.9750402569770813
6,0.003157894736842105,0.9597423672676086,0.9694041609764099,0.9597423672676086,0.9613526463508606,0.9613526463508606,0.9613526463508606,0.9597423672676086,0.9508856534957886,0.9581320285797119,0.9685990214347839,0.955716609954834,0.9589371681213379,0.955716609954834,0.9589371681213379,0.9573268890380859,0.9605475068092346,0.9613526463508606,0.9541062712669373,0.9605475068092346,0.9581320285797119,0.9597423672676086,0.9653784036636353,0.9541062712669373,0.9492753744125366,0.9621577858924866,0.9621577858924866
7,0.0036842105263157894,0.9460547566413879,0.9621577858924866,0.9412238597869873,0.9460547566413879,0.9492753744125366,0.9508856534957886,0.9476650357246399,0.9404186606407166,0.9492753744125366,0.9605475068092346,0.9436392784118652,0.9420289993286133,0.945249617099762,0.9436392784118652,0.945249617099762,0.9476650357246399,0.9420289993286133,0.9420289993286133,0.9436392784118652,0.945249617099762,0.9524959921836853,0.9549114108085632,0.9460547566413879,0.9331722855567932,0.9468598961830139,0.9533011317253113
8,0.004210526315789474,0.9307568669319153,0.9492753744125366,0.9227052927017212,0.9347826242446899,0.9347826242446899,0.9291465282440186,0.9371980428695679,0.9299516677856445,0.933977484703064,0.9492753744125366,0.9291465282440186,0.9323671460151672,0.9283413887023926,0.9299516677856445,0.9267311096191406,0.9291465282440186,0.9307568669319153,0.9291465282440186,0.9267311096191406,0.9307568669319153,0.933977484703064,0.9420289993286133,0.9347826242446899,0.9210950136184692,0.9323671460151672,0.933977484703064
9,0.004736842105263157,0.9146537780761719,0.9307568669319153,0.9082125425338745,0.9186795353889465,0.9210950136184692,0.9186795353889465,0.9219001531600952,0.9170692563056946,0.9138486385345459,0.9331722855567932,0.9114331603050232,0.9178743958473206,0.9090176820755005,0.9106280207633972,0.9106280207633972,0.9041867852210999,0.9146537780761719,0.9082125425338745,0.9106280207633972,0.9114331603050232,0.9170692563056946,0.9307568669319153,0.9210950136184692,0.9074074029922485,0.9130434989929199,0.9146537780761719
10,0.005263157894736842,0.8953301310539246,0.9122382998466492,0.8961352705955505,0.9009661674499512,0.9001610279083252,0.9057971239089966,0.9049919247627258,0.8945249319076538,0.8921095132827759,0.9162640571594238,0.8953301310539246,0.9066022634506226,0.8953301310539246,0.8832527995109558,0.8945249319076538,0.8896940350532532,0.8880837559700012,0.8945249319076538,0.8880837559700012,0.8953301310539246,0.8977455496788025,0.9106280207633972,0.9074074029922485,0.8880837559700012,0.8880837559700012,0.8969404101371765
11,0.005789473684210527,0.8760064244270325,0.8848631381988525,0.8711755275726318,0.8872785568237305,0.8808373808860779,0.8800321817398071,0.8792270421981812,0.8760064244270325,0.8687600493431091,0.8993558883666992,0.8768116235733032,0.8840579986572266,0.8735909461975098,0.8687600493431091,0.8743961453437805,0.8743961453437805,0.8687600493431091,0.8776167631149292,0.8647342920303345,0.8735909461975098,0.8800321817398071,0.8872785568237305,0.8824476599693298,0.8671497702598572,0.8631240129470825,0.8687600493431091
12,0.00631578947368421,0.8526570200920105,0.8582930564880371,0.8542672991752625,0.8711755275726318,0.8631240129470825,0.8518518209457397,0.8566827774047852,0.8607085347175598,0.8478260636329651,0.8760064244270325,0.8510466814041138,0.8623188734054565,0.8470209240913391,0.8454106450080872,0.8526570200920105,0.8494364023208618,0.8454106450080872,0.8574879169464111,0.8478260636329651,0.8454106450080872,0.8534621596336365,0.8679549098014832,0.8599033951759338,0.8518518209457397,0.8357487916946411,0.8413848876953125
13,0.006842105263157894,0.8309178948402405,0.8405796885490417,0.8276972770690918,0.8510466814041138,0.8349436521530151,0.8309178948402405,0.8381642699241638,0.8421900272369385,0.8301126956939697,0.8478260636329651,0.8276972770690918,0.8325281739234924,0.816425085067749,0.8244766592979431,0.8333333134651184,0.8148148059844971,0.8220611810684204,0.8349436521530151,0.8196457624435425,0.8204509019851685,0.8317230343818665,0.8405796885490417,0.8293075561523438,0.8365539312362671,0.8123993873596191,0.8196457624435425
14,0.007368421052631579,0.8059581518173218,0.815619945526123,0.8059581518173218,0.8204509019851685,0.8067632913589478,0.8083735704421997,0.816425085067749,0.8140096664428711,0.8027375340461731,0.8196457624435425,0.8019323348999023,0.8067632913589478,0.793880820274353,0.794685959815979,0.815619945526123,0.7890499234199524,0.7954911589622498,0.8091787099838257,0.7987117767333984,0.7914654016494751,0.804347813129425,0.8107890486717224,0.8011271953582764,0.8188405632972717,0.7850241661071777,0.7962962985038757
15,0.007894736842105263,0.7793880701065063,0.7922705411911011,0.772946834564209,0.7850241661071777,0.7761674523353577,0.7801932096481323,0.7898550629615784,0.7850241661071777,0.773751974105835,0.7842190265655518,0.7793880701065063,0.7793880701065063,0.7568438053131104,0.770531415939331,0.782608687877655,0.7552335262298584,0.773751974105835,0.7874395847320557,0.771336555480957,0.7697262763977051,0.7785829305648804,0.7882447838783264,0.7842190265655518,0.793880820274353,0.7576489448547363,0.7697262763977051
16,0.008421052631578947,0.7552335262298584,0.7681159377098083,0.7471819519996643,0.7568438053131104,0.7552335262298584,0.7568438053131104,0.7632850408554077,0.7568438053131104,0.7455716133117676,0.7536231875419617,0.7552335262298584,0.750402569770813,0.7302737236022949,0.7431561946868896,0.7624799013137817,0.7334944009780884,0.7471819519996643,0.7584540843963623,0.7367149591445923,0.7415459156036377,0.7552335262298584,0.7648953199386597,0.7632850408554077,0.7632850408554077,0.726248025894165,0.7471819519996643
17,0.008947368421052631,0.7230273485183716,0.7423510551452637,0.7157809734344482,0.7359098196029663,0.727053165435791,0.7230273485183716,0.7326892018318176,0.7222222089767456,0.7190016508102417,0.729468584060669,0.7230273485183716,0.7254428267478943,0.7045088410377502,0.7109500765800476,0.7351046800613403,0.7004830837249756,0.7238324880599976,0.7230273485183716,0.7190016508102417,0.706119179725647,0.7318840622901917,0.739130437374115,0.7383252382278442,0.7326892018318176,0.6964573264122009,0.7133655548095703
18,0.009473684210526315,0.6988728046417236,0.7230273485183716,0.683574914932251,0.7093397378921509,0.6988728046417236,0.6932367086410522,0.7101449370384216,0.6956521272659302,0.6916264295578003,0.7077294588088989,0.7012882232666016,0.6996779441833496,0.6779388189315796,0.6876006126403809,0.7101449370384216,0.6690821647644043,0.6988728046417236,0.7004830837249756,0.6884057521820068,0.6787439584732056,0.6980676651000977,0.7133655548095703,0.706924319267273,0.7028985619544983,0.6658614873886108,0.6803542375564575
19,0.01,0.6698873043060303,0.6916264295578003,0.6570048332214355,0.6892109513282776,0.6714975833892822,0.6634460687637329,0.6803542375564575,0.6723027229309082,0.6642512083053589,0.6763285398483276,0.6698873043060303,0.6787439584732056,0.6417069435119629,0.6578099727630615,0.6731078624725342,0.6457326412200928,0.6674718260765076,0.6706924438476562,0.6690821647644043,0.6441223621368408,0.6698873043060303,0.6940418481826782,0.6795490980148315,0.6763285398483276,0.6417069435119629,0.6594202518463135

